Mismatch in the Classification of Linear Subspaces: Sufficient Conditions for Reliable Classification

This paper considers the classification of linear subspaces with mismatched classifiers. In particular, we assume a model where one observes signals in the presence of isotropic Gaussian noise and the distribution of the signals conditioned on a given class is Gaussian with a zero mean and a low-rank covariance matrix. We also assume that the classifier knows only a mismatched version of the parameters of input distribution in lieu of the true parameters. By constructing an asymptotic low-noise expansion of an upper bound to the error probability of such a mismatched classifier, we provide sufficient conditions for reliable classification in the low-noise regime that are able to sharply predict the absence of a classification error floor. Such conditions are a function of the geometry of the true signal distribution, the geometry of the mismatched signal distributions as well as the interplay between such geometries, namely, the principal angles and the overlap between the true and the mismatched signal subspaces. Numerical results demonstrate that our conditions for reliable classification can sharply predict the behavior of a mismatched classifier both with synthetic data and in a motion segmentation and a hand-written digit classification applications.

==> fig/numerical/error_bounds1.txt <==
1.000000e-10 4.935563e-01 4.957568e-01 1.000000e+00
1.000000e+00 4.462200e-01 5.427936e-01 9.999999e-01
1.000000e+10 3.443625e-01 1.000000e+00 9.999977e-01
1.000000e+20 2.824663e-01 1.000000e+00 9.999752e-01
1.000000e+30 2.612100e-01 1.000000e+00 9.997504e-01
1.000000e+40 2.543488e-01 1.000000e+00 9.975188e-01
1.000000e+50 2.521713e-01 1.000000e+00 9.767315e-01
1.000000e+60 2.514400e-01 1.000000e+00 8.535536e-01
1.000000e+70 2.511838e-01 1.000000e+00 6.507557e-01
1.000000e+80 2.511113e-01 1.000000e+00 5.497519e-01
1.000000e+90 2.511012e-01 1.000000e+00 5.158035e-01
1.000000e+100 2.510788e-01 1.000000e+00 5.049998e-01


==> fig/numerical/error_bounds2.txt <==
1.000000e-10 4.847538e-01 4.869543e-01 1.000000e+00
1.000000e+00 3.917950e-01 4.883686e-01 9.999998e-01
1.000000e+10 1.869300e-01 9.313322e-01 9.999955e-01
1.000000e+20 6.315375e-02 1.000000e+00 9.999505e-01
1.000000e+30 2.004125e-02 1.000000e+00 9.995009e-01
1.000000e+40 6.406250e-03 1.000000e+00 9.950377e-01
1.000000e+50 2.038750e-03 1.000000e+00 9.534631e-01
1.000000e+60 6.262500e-04 1.000000e+00 7.071071e-01
1.000000e+70 1.912500e-04 1.000000e+00 3.015115e-01
1.000000e+80 6.625000e-05 1.000000e+00 9.950377e-02
1.000000e+90 1.625000e-05 1.000000e+00 3.160699e-02
1.000000e+100 5.000000e-06 1.000000e+00 9.999505e-03


==> fig/numerical/error_bounds3.txt <==
1.000000e-10 4.939462e-01 4.956508e-01 1.000000e+00
1.000000e+00 4.609925e-01 5.547425e-01 9.999999e-01
1.000000e+10 4.040550e-01 1.000000e+00 9.999979e-01
1.000000e+20 4.266950e-01 1.000000e+00 9.999769e-01
1.000000e+30 4.712912e-01 1.000000e+00 9.997671e-01
1.000000e+40 4.898887e-01 1.000000e+00 9.976839e-01
1.000000e+50 4.957388e-01 1.000000e+00 9.781898e-01
1.000000e+60 4.977662e-01 1.000000e+00 8.596275e-01
1.000000e+70 4.983650e-01 1.000000e+00 6.555670e-01
1.000000e+80 4.985987e-01 1.000000e+00 5.514886e-01
1.000000e+90 4.986563e-01 1.000000e+00 5.163604e-01
1.000000e+100 4.986675e-01 1.000000e+00 5.051761e-01


==> fig/numerical/error_bounds4.txt <==
1.000000e-10 4.906925e-01 4.912607e-01 1.000000e+00
1.000000e+00 4.324413e-01 4.636913e-01 9.999999e-01
1.000000e+10 2.869500e-01 8.551318e-01 9.999973e-01
1.000000e+20 1.381875e-01 1.000000e+00 9.999707e-01
1.000000e+30 4.842500e-02 1.000000e+00 9.997047e-01
1.000000e+40 1.555250e-02 1.000000e+00 9.970601e-01
1.000000e+50 4.926250e-03 1.000000e+00 9.720547e-01
1.000000e+60 1.518750e-03 1.000000e+00 8.068413e-01
1.000000e+70 4.625000e-04 1.000000e+00 4.228286e-01
1.000000e+80 1.400000e-04 1.000000e+00 1.495469e-01
1.000000e+90 4.375000e-05 1.000000e+00 4.792017e-02
1.000000e+100 1.625000e-05 1.000000e+00 1.517413e-02


==> fig/numerical/ptransition2class.txt <==
1.000000e-10 5.041054e-01 5.003625e-01 4.958953e-01 4.919145e-01
1.000000e+00 5.290107e-01 5.001936e-01 4.713887e-01 4.447915e-01
1.000000e+10 6.177765e-01 5.001675e-01 3.818264e-01 2.952430e-01
1.000000e+20 7.901531e-01 5.012225e-01 2.100836e-01 1.221243e-01
1.000000e+30 9.232116e-01 5.005982e-01 7.594015e-02 4.021177e-02
1.000000e+40 9.753390e-01 4.994318e-01 2.455031e-02 1.261096e-02
1.000000e+50 9.921583e-01 5.006348e-01 7.765219e-03 4.053016e-03
1.000000e+60 9.975106e-01 4.998402e-01 2.470951e-03 1.291298e-03
1.000000e+70 9.992128e-01 5.010321e-01 7.547847e-04 4.543068e-04
1.000000e+80 9.997462e-01 5.004439e-01 2.355898e-04 1.567435e-04


==> fig/numerical/real/err08.txt <==
x y val
1.000 1.000 1.000
1.000 2.000 1.000
1.000 3.000 1.000
1.000 4.000 1.000
1.000 5.000 1.000
1.000 6.000 1.000
1.000 7.000 1.000
1.000 8.000 1.000
1.000 9.000 1.000
1.000 10.000 1.000
1.000 11.000 1.000
1.000 12.000 1.000
1.000 13.000 1.000
1.000 14.000 1.000
1.000 15.000 1.000
1.000 16.000 1.000
1.000 17.000 1.000
1.000 18.000 1.000
1.000 19.000 1.000
1.000 20.000 1.000
1.000 21.000 1.000
1.000 22.000 1.000
1.000 23.000 1.000
1.000 24.000 1.000
1.000 25.000 1.000
1.000 26.000 1.000
1.000 27.000 1.000
1.000 28.000 1.000
1.000 29.000 1.000
1.000 30.000 1.000
1.000 31.000 1.000
1.000 32.000 1.000
1.000 33.000 1.000
1.000 34.000 1.000
1.000 35.000 1.000
1.000 36.000 1.000
1.000 37.000 1.000
1.000 38.000 1.000
1.000 39.000 1.000
1.000 40.000 1.000
1.000 41.000 1.000
1.000 42.000 1.000
1.000 43.000 1.000
1.000 44.000 1.000
2.000 1.000 1.000
2.000 2.000 1.000
2.000 3.000 1.000
2.000 4.000 1.000
2.000 5.000 1.000
2.000 6.000 1.000
2.000 7.000 1.000
2.000 8.000 1.000
2.000 9.000 1.000
2.000 10.000 1.000
2.000 11.000 1.000
2.000 12.000 1.000
2.000 13.000 1.000
2.000 14.000 1.000
2.000 15.000 1.000
2.000 16.000 1.000
2.000 17.000 1.000
2.000 18.000 1.000
2.000 19.000 1.000
2.000 20.000 1.000
2.000 21.000 1.000
2.000 22.000 1.000
2.000 23.000 1.000
2.000 24.000 1.000
2.000 25.000 1.000
2.000 26.000 1.000
2.000 27.000 1.000
2.000 28.000 1.000
2.000 29.000 1.000
2.000 30.000 1.000
2.000 31.000 1.000
2.000 32.000 1.000
2.000 33.000 1.000
2.000 34.000 1.000
2.000 35.000 1.000
2.000 36.000 1.000
2.000 37.000 1.000
2.000 38.000 1.000
2.000 39.000 1.000
2.000 40.000 1.000
2.000 41.000 1.000
2.000 42.000 1.000
2.000 43.000 1.000
2.000 44.000 1.000
3.000 1.000 1.000
3.000 2.000 1.000
3.000 3.000 1.000
3.000 4.000 1.000
3.000 5.000 1.000
3.000 6.000 1.000
3.000 7.000 1.000
3.000 8.000 1.000
3.000 9.000 0.000
3.000 10.000 0.000
3.000 11.000 0.000
3.000 12.000 0.000
3.000 13.000 0.000
3.000 14.000 0.000
3.000 15.000 0.000
3.000 16.000 0.000
3.000 17.000 0.000
3.000 18.000 0.000
3.000 19.000 0.000
3.000 20.000 0.000
3.000 21.000 0.000
3.000 22.000 0.000
3.000 23.000 0.000
3.000 24.000 0.000
3.000 25.000 0.000
3.000 26.000 0.000
3.000 27.000 0.000
3.000 28.000 0.000
3.000 29.000 0.000
3.000 30.000 0.000
3.000 31.000 0.000
3.000 32.000 0.000
3.000 33.000 0.000
3.000 34.000 0.000
3.000 35.000 0.000
3.000 36.000 0.000
3.000 37.000 0.000
3.000 38.000 0.000
3.000 39.000 0.000
3.000 40.000 0.000
3.000 41.000 0.000
3.000 42.000 0.000
3.000 43.000 0.000
3.000 44.000 0.000
4.000 1.000 1.000
4.000 2.000 1.000
4.000 3.000 1.000
4.000 4.000 1.000
4.000 5.000 1.000
4.000 6.000 1.000
4.000 7.000 1.000
4.000 8.000 0.000
4.000 9.000 0.000
4.000 10.000 0.000
4.000 11.000 0.000
4.000 12.000 0.000
4.000 13.000 0.000
4.000 14.000 0.000
4.000 15.000 0.000
4.000 16.000 0.000
4.000 17.000 0.000
4.000 18.000 0.000
4.000 19.000 0.000
4.000 20.000 0.000
4.000 21.000 0.000
4.000 22.000 0.000
4.000 23.000 0.000
4.000 24.000 0.000
4.000 25.000 0.000
4.000 26.000 0.000
4.000 27.000 0.000
4.000 28.000 0.000
4.000 29.000 0.000
4.000 30.000 0.000
4.000 31.000 0.000
4.000 32.000 0.000
4.000 33.000 0.000
4.000 34.000 0.000
4.000 35.000 0.000
4.000 36.000 0.000
4.000 37.000 0.000
4.000 38.000 0.000
4.000 39.000 0.000
4.000 40.000 0.000
4.000 41.000 0.000
4.000 42.000 0.000
4.000 43.000 0.000
4.000 44.000 0.000
5.000 1.000 1.000
5.000 2.000 1.000
5.000 3.000 1.000
5.000 4.000 1.000
5.000 5.000 1.000
5.000 6.000 1.000
5.000 7.000 0.000
5.000 8.000 0.000
5.000 9.000 0.000
5.000 10.000 0.000
5.000 11.000 0.000
5.000 12.000 0.000
5.000 13.000 0.000
5.000 14.000 0.000
5.000 15.000 0.000
5.000 16.000 0.000
5.000 17.000 0.000
5.000 18.000 0.000
5.000 19.000 0.000
5.000 20.000 0.000
5.000 21.000 0.000
5.000 22.000 0.000
5.000 23.000 0.000
5.000 24.000 0.000
5.000 25.000 0.000
5.000 26.000 0.000
5.000 27.000 0.000
5.000 28.000 0.000
5.000 29.000 0.000
5.000 30.000 0.000
5.000 31.000 0.000
5.000 32.000 0.000
5.000 33.000 0.000
5.000 34.000 0.000
5.000 35.000 0.000
5.000 36.000 0.000
5.000 37.000 0.000
5.000 38.000 0.000
5.000 39.000 0.000
5.000 40.000 0.000
5.000 41.000 0.000
5.000 42.000 0.000
5.000 43.000 0.000
5.000 44.000 0.000
6.000 1.000 1.000
6.000 2.000 1.000
6.000 3.000 1.000
6.000 4.000 1.000
6.000 5.000 1.000
6.000 6.000 1.000
6.000 7.000 0.000
6.000 8.000 0.000
6.000 9.000 0.000
6.000 10.000 0.000
6.000 11.000 0.000
6.000 12.000 0.000
6.000 13.000 0.000
6.000 14.000 0.000
6.000 15.000 0.000
6.000 16.000 0.000
6.000 17.000 0.000
6.000 18.000 0.000
6.000 19.000 0.000
6.000 20.000 0.000
6.000 21.000 0.000
6.000 22.000 0.000
6.000 23.000 0.000
6.000 24.000 0.000
6.000 25.000 0.000
6.000 26.000 0.000
6.000 27.000 0.000
6.000 28.000 0.000
6.000 29.000 0.000
6.000 30.000 0.000
6.000 31.000 0.000
6.000 32.000 0.000
6.000 33.000 0.000
6.000 34.000 0.000
6.000 35.000 0.000
6.000 36.000 0.000
6.000 37.000 0.000
6.000 38.000 0.000
6.000 39.000 0.000
6.000 40.000 0.000
6.000 41.000 0.000
6.000 42.000 0.000
6.000 43.000 0.000
6.000 44.000 0.000
7.000 1.000 1.000
7.000 2.000 1.000
7.000 3.000 1.000
7.000 4.000 1.000
7.000 5.000 1.000
7.000 6.000 1.000
7.000 7.000 0.000
7.000 8.000 0.000
7.000 9.000 0.000
7.000 10.000 0.000
7.000 11.000 0.000
7.000 12.000 0.000
7.000 13.000 0.000
7.000 14.000 0.000
7.000 15.000 0.000
7.000 16.000 0.000
7.000 17.000 0.000
7.000 18.000 0.000
7.000 19.000 0.000
7.000 20.000 0.000
7.000 21.000 0.000
7.000 22.000 0.000
7.000 23.000 0.000
7.000 24.000 0.000
7.000 25.000 0.000
7.000 26.000 0.000
7.000 27.000 0.000
7.000 28.000 0.000
7.000 29.000 0.000
7.000 30.000 0.000
7.000 31.000 0.000
7.000 32.000 0.000
7.000 33.000 0.000
7.000 34.000 0.000
7.000 35.000 0.000
7.000 36.000 0.000
7.000 37.000 0.000
7.000 38.000 0.000
7.000 39.000 0.000
7.000 40.000 0.000
7.000 41.000 0.000
7.000 42.000 0.000
7.000 43.000 0.000
7.000 44.000 0.000
8.000 1.000 1.000
8.000 2.000 1.000
8.000 3.000 1.000
8.000 4.000 1.000
8.000 5.000 1.000
8.000 6.000 1.000
8.000 7.000 0.000
8.000 8.000 0.000
8.000 9.000 0.000
8.000 10.000 0.000
8.000 11.000 0.000
8.000 12.000 0.000
8.000 13.000 0.000
8.000 14.000 0.000
8.000 15.000 0.000
8.000 16.000 0.000
8.000 17.000 0.000
8.000 18.000 0.000
8.000 19.000 0.000
8.000 20.000 0.000
8.000 21.000 0.000
8.000 22.000 0.000
8.000 23.000 0.000
8.000 24.000 0.000
8.000 25.000 0.000
8.000 26.000 0.000
8.000 27.000 0.000
8.000 28.000 0.000
8.000 29.000 0.000
8.000 30.000 0.000
8.000 31.000 0.000
8.000 32.000 0.000
8.000 33.000 0.000
8.000 34.000 0.000
8.000 35.000 0.000
8.000 36.000 0.000
8.000 37.000 0.000
8.000 38.000 0.000
8.000 39.000 0.000
8.000 40.000 0.000
8.000 41.000 0.000
8.000 42.000 0.000
8.000 43.000 0.000
8.000 44.000 0.000
9.000 1.000 1.000
9.000 2.000 1.000
9.000 3.000 1.000
9.000 4.000 1.000
9.000 5.000 1.000
9.000 6.000 1.000
9.000 7.000 0.000
9.000 8.000 0.000
9.000 9.000 0.000
9.000 10.000 0.000
9.000 11.000 0.000
9.000 12.000 0.000
9.000 13.000 0.000
9.000 14.000 0.000
9.000 15.000 0.000
9.000 16.000 0.000
9.000 17.000 0.000
9.000 18.000 0.000
9.000 19.000 0.000
9.000 20.000 0.000
9.000 21.000 0.000
9.000 22.000 0.000
9.000 23.000 0.000
9.000 24.000 0.000
9.000 25.000 0.000
9.000 26.000 0.000
9.000 27.000 0.000
9.000 28.000 0.000
9.000 29.000 0.000
9.000 30.000 0.000
9.000 31.000 0.000
9.000 32.000 0.000
9.000 33.000 0.000
9.000 34.000 0.000
9.000 35.000 0.000
9.000 36.000 0.000
9.000 37.000 0.000
9.000 38.000 0.000
9.000 39.000 0.000
9.000 40.000 0.000
9.000 41.000 0.000
9.000 42.000 0.000
9.000 43.000 0.000
9.000 44.000 0.000
10.000 1.000 1.000
10.000 2.000 1.000
10.000 3.000 1.000
10.000 4.000 1.000
10.000 5.000 1.000
10.000 6.000 1.000
10.000 7.000 0.000
10.000 8.000 0.000
10.000 9.000 0.000
10.000 10.000 0.000
10.000 11.000 0.000
10.000 12.000 0.000
10.000 13.000 0.000
10.000 14.000 0.000
10.000 15.000 0.000
10.000 16.000 0.000
10.000 17.000 0.000
10.000 18.000 0.000
10.000 19.000 0.000
10.000 20.000 0.000
10.000 21.000 0.000
10.000 22.000 0.000
10.000 23.000 0.000
10.000 24.000 0.000
10.000 25.000 0.000
10.000 26.000 0.000
10.000 27.000 0.000
10.000 28.000 0.000
10.000 29.000 0.000
10.000 30.000 0.000
10.000 31.000 0.000
10.000 32.000 0.000
10.000 33.000 0.000
10.000 34.000 0.000
10.000 35.000 0.000
10.000 36.000 0.000
10.000 37.000 0.000
10.000 38.000 0.000
10.000 39.000 0.000
10.000 40.000 0.000
10.000 41.000 0.000
10.000 42.000 0.000
10.000 43.000 0.000
10.000 44.000 0.000
11.000 1.000 1.000
11.000 2.000 1.000
11.000 3.000 1.000
11.000 4.000 1.000
11.000 5.000 1.000
11.000 6.000 1.000
11.000 7.000 0.000
11.000 8.000 0.000
11.000 9.000 0.000
11.000 10.000 0.000
11.000 11.000 0.000
11.000 12.000 0.000
11.000 13.000 0.000
11.000 14.000 0.000
11.000 15.000 0.000
11.000 16.000 0.000
11.000 17.000 0.000
11.000 18.000 0.000
11.000 19.000 0.000
11.000 20.000 0.000
11.000 21.000 0.000
11.000 22.000 0.000
11.000 23.000 0.000
11.000 24.000 0.000
11.000 25.000 0.000
11.000 26.000 0.000
11.000 27.000 0.000
11.000 28.000 0.000
11.000 29.000 0.000
11.000 30.000 0.000
11.000 31.000 0.000
11.000 32.000 0.000
11.000 33.000 0.000
11.000 34.000 0.000
11.000 35.000 0.000
11.000 36.000 0.000
11.000 37.000 0.000
11.000 38.000 0.000
11.000 39.000 0.000
11.000 40.000 0.000
11.000 41.000 0.000
11.000 42.000 0.000
11.000 43.000 0.000
11.000 44.000 0.000
12.000 1.000 1.000
12.000 2.000 1.000
12.000 3.000 1.000
12.000 4.000 1.000
12.000 5.000 1.000
12.000 6.000 1.000
12.000 7.000 0.000
12.000 8.000 0.000
12.000 9.000 0.000
12.000 10.000 0.000
12.000 11.000 0.000
12.000 12.000 0.000
12.000 13.000 0.000
12.000 14.000 0.000
12.000 15.000 0.000
12.000 16.000 0.000
12.000 17.000 0.000
12.000 18.000 0.000
12.000 19.000 0.000
12.000 20.000 0.000
12.000 21.000 0.000
12.000 22.000 0.000
12.000 23.000 0.000
12.000 24.000 0.000
12.000 25.000 0.000
12.000 26.000 0.000
12.000 27.000 0.000
12.000 28.000 0.000
12.000 29.000 0.000
12.000 30.000 0.000
12.000 31.000 0.000
12.000 32.000 0.000
12.000 33.000 0.000
12.000 34.000 0.000
12.000 35.000 0.000
12.000 36.000 0.000
12.000 37.000 0.000
12.000 38.000 0.000
12.000 39.000 0.000
12.000 40.000 0.000
12.000 41.000 0.000
12.000 42.000 0.000
12.000 43.000 0.000
12.000 44.000 0.000
13.000 1.000 1.000
13.000 2.000 1.000
13.000 3.000 1.000
13.000 4.000 1.000
13.000 5.000 1.000
13.000 6.000 1.000
13.000 7.000 0.000
13.000 8.000 0.000
13.000 9.000 0.000
13.000 10.000 0.000
13.000 11.000 0.000
13.000 12.000 0.000
13.000 13.000 0.000
13.000 14.000 0.000
13.000 15.000 0.000
13.000 16.000 0.000
13.000 17.000 0.000
13.000 18.000 0.000
13.000 19.000 0.000
13.000 20.000 0.000
13.000 21.000 0.000
13.000 22.000 0.000
13.000 23.000 0.000
13.000 24.000 0.000
13.000 25.000 0.000
13.000 26.000 0.000
13.000 27.000 0.000
13.000 28.000 0.000
13.000 29.000 0.000
13.000 30.000 0.000
13.000 31.000 0.000
13.000 32.000 0.000
13.000 33.000 0.000
13.000 34.000 0.000
13.000 35.000 0.000
13.000 36.000 0.000
13.000 37.000 0.000
13.000 38.000 0.000
13.000 39.000 0.000
13.000 40.000 0.000
13.000 41.000 0.000
13.000 42.000 0.000
13.000 43.000 0.000
13.000 44.000 0.000
14.000 1.000 1.000
14.000 2.000 1.000
14.000 3.000 1.000
14.000 4.000 1.000
14.000 5.000 1.000
14.000 6.000 1.000
14.000 7.000 0.000
14.000 8.000 0.000
14.000 9.000 0.000
14.000 10.000 0.000
14.000 11.000 0.000
14.000 12.000 0.000
14.000 13.000 0.000
14.000 14.000 0.000
14.000 15.000 0.000
14.000 16.000 0.000
14.000 17.000 0.000
14.000 18.000 0.000
14.000 19.000 0.000
14.000 20.000 0.000
14.000 21.000 0.000
14.000 22.000 0.000
14.000 23.000 0.000
14.000 24.000 0.000
14.000 25.000 0.000
14.000 26.000 0.000
14.000 27.000 0.000
14.000 28.000 0.000
14.000 29.000 0.000
14.000 30.000 0.000
14.000 31.000 0.000
14.000 32.000 0.000
14.000 33.000 0.000
14.000 34.000 0.000
14.000 35.000 0.000
14.000 36.000 0.000
14.000 37.000 0.000
14.000 38.000 0.000
14.000 39.000 0.000
14.000 40.000 0.000
14.000 41.000 0.000
14.000 42.000 0.000
14.000 43.000 0.000
14.000 44.000 0.000
15.000 1.000 1.000
15.000 2.000 1.000
15.000 3.000 1.000
15.000 4.000 1.000
15.000 5.000 1.000
15.000 6.000 1.000
15.000 7.000 0.000
15.000 8.000 0.000
15.000 9.000 0.000
15.000 10.000 0.000
15.000 11.000 0.000
15.000 12.000 0.000
15.000 13.000 0.000
15.000 14.000 0.000
15.000 15.000 0.000
15.000 16.000 0.000
15.000 17.000 0.000
15.000 18.000 0.000
15.000 19.000 0.000
15.000 20.000 0.000
15.000 21.000 0.000
15.000 22.000 0.000
15.000 23.000 0.000
15.000 24.000 0.000
15.000 25.000 0.000
15.000 26.000 0.000
15.000 27.000 0.000
15.000 28.000 0.000
15.000 29.000 0.000
15.000 30.000 0.000
15.000 31.000 0.000
15.000 32.000 0.000
15.000 33.000 0.000
15.000 34.000 0.000
15.000 35.000 0.000
15.000 36.000 0.000
15.000 37.000 0.000
15.000 38.000 0.000
15.000 39.000 0.000
15.000 40.000 0.000
15.000 41.000 0.000
15.000 42.000 0.000
15.000 43.000 0.000
15.000 44.000 0.000
16.000 1.000 1.000
16.000 2.000 1.000
16.000 3.000 1.000
16.000 4.000 1.000
16.000 5.000 1.000
16.000 6.000 1.000
16.000 7.000 0.000
16.000 8.000 0.000
16.000 9.000 0.000
16.000 10.000 0.000
16.000 11.000 0.000
16.000 12.000 0.000
16.000 13.000 0.000
16.000 14.000 0.000
16.000 15.000 0.000
16.000 16.000 0.000
16.000 17.000 0.000
16.000 18.000 0.000
16.000 19.000 0.000
16.000 20.000 0.000
16.000 21.000 0.000
16.000 22.000 0.000
16.000 23.000 0.000
16.000 24.000 0.000
16.000 25.000 0.000
16.000 26.000 0.000
16.000 27.000 0.000
16.000 28.000 0.000
16.000 29.000 0.000
16.000 30.000 0.000
16.000 31.000 0.000
16.000 32.000 0.000
16.000 33.000 0.000
16.000 34.000 0.000
16.000 35.000 0.000
16.000 36.000 0.000
16.000 37.000 0.000
16.000 38.000 0.000
16.000 39.000 0.000
16.000 40.000 0.000
16.000 41.000 0.000
16.000 42.000 0.000
16.000 43.000 0.000
16.000 44.000 0.000
17.000 1.000 1.000
17.000 2.000 1.000
17.000 3.000 1.000
17.000 4.000 1.000
17.000 5.000 1.000
17.000 6.000 1.000
17.000 7.000 0.000
17.000 8.000 0.000
17.000 9.000 0.000
17.000 10.000 0.000
17.000 11.000 0.000
17.000 12.000 0.000
17.000 13.000 0.000
17.000 14.000 0.000
17.000 15.000 0.000
17.000 16.000 0.000
17.000 17.000 0.000
17.000 18.000 0.000
17.000 19.000 0.000
17.000 20.000 0.000
17.000 21.000 0.000
17.000 22.000 0.000
17.000 23.000 0.000
17.000 24.000 0.000
17.000 25.000 0.000
17.000 26.000 0.000
17.000 27.000 0.000
17.000 28.000 0.000
17.000 29.000 0.000
17.000 30.000 0.000
17.000 31.000 0.000
17.000 32.000 0.000
17.000 33.000 0.000
17.000 34.000 0.000
17.000 35.000 0.000
17.000 36.000 0.000
17.000 37.000 0.000
17.000 38.000 0.000
17.000 39.000 0.000
17.000 40.000 0.000
17.000 41.000 0.000
17.000 42.000 0.000
17.000 43.000 0.000
17.000 44.000 0.000
18.000 1.000 1.000
18.000 2.000 1.000
18.000 3.000 1.000
18.000 4.000 1.000
18.000 5.000 1.000
18.000 6.000 1.000
18.000 7.000 0.000
18.000 8.000 0.000
18.000 9.000 0.000
18.000 10.000 0.000
18.000 11.000 0.000
18.000 12.000 0.000
18.000 13.000 0.000
18.000 14.000 0.000
18.000 15.000 0.000
18.000 16.000 0.000
18.000 17.000 0.000
18.000 18.000 0.000
18.000 19.000 0.000
18.000 20.000 0.000
18.000 21.000 0.000
18.000 22.000 0.000
18.000 23.000 0.000
18.000 24.000 0.000
18.000 25.000 0.000
18.000 26.000 0.000
18.000 27.000 0.000
18.000 28.000 0.000
18.000 29.000 0.000
18.000 30.000 0.000
18.000 31.000 0.000
18.000 32.000 0.000
18.000 33.000 0.000
18.000 34.000 0.000
18.000 35.000 0.000
18.000 36.000 0.000
18.000 37.000 0.000
18.000 38.000 0.000
18.000 39.000 0.000
18.000 40.000 0.000
18.000 41.000 0.000
18.000 42.000 0.000
18.000 43.000 0.000
18.000 44.000 0.000
19.000 1.000 1.000
19.000 2.000 1.000
19.000 3.000 1.000
19.000 4.000 1.000
19.000 5.000 1.000
19.000 6.000 1.000
19.000 7.000 0.000
19.000 8.000 0.000
19.000 9.000 0.000
19.000 10.000 0.000
19.000 11.000 0.000
19.000 12.000 0.000
19.000 13.000 0.000
19.000 14.000 0.000
19.000 15.000 0.000
19.000 16.000 0.000
19.000 17.000 0.000
19.000 18.000 0.000
19.000 19.000 0.000
19.000 20.000 0.000
19.000 21.000 0.000
19.000 22.000 0.000
19.000 23.000 0.000
19.000 24.000 0.000
19.000 25.000 0.000
19.000 26.000 0.000
19.000 27.000 0.000
19.000 28.000 0.000
19.000 29.000 0.000
19.000 30.000 0.000
19.000 31.000 0.000
19.000 32.000 0.000
19.000 33.000 0.000
19.000 34.000 0.000
19.000 35.000 0.000
19.000 36.000 0.000
19.000 37.000 0.000
19.000 38.000 0.000
19.000 39.000 0.000
19.000 40.000 0.000
19.000 41.000 0.000
19.000 42.000 0.000
19.000 43.000 0.000
19.000 44.000 0.000
20.000 1.000 1.000
20.000 2.000 1.000
20.000 3.000 1.000
20.000 4.000 1.000
20.000 5.000 1.000
20.000 6.000 1.000
20.000 7.000 0.000
20.000 8.000 0.000
20.000 9.000 0.000
20.000 10.000 0.000
20.000 11.000 0.000
20.000 12.000 0.000
20.000 13.000 0.000
20.000 14.000 0.000
20.000 15.000 0.000
20.000 16.000 0.000
20.000 17.000 0.000
20.000 18.000 0.000
20.000 19.000 0.000
20.000 20.000 0.000
20.000 21.000 0.000
20.000 22.000 0.000
20.000 23.000 0.000
20.000 24.000 0.000
20.000 25.000 0.000
20.000 26.000 0.000
20.000 27.000 0.000
20.000 28.000 0.000
20.000 29.000 0.000
20.000 30.000 0.000
20.000 31.000 0.000
20.000 32.000 0.000
20.000 33.000 0.000
20.000 34.000 0.000
20.000 35.000 0.000
20.000 36.000 0.000
20.000 37.000 0.000
20.000 38.000 0.000
20.000 39.000 0.000
20.000 40.000 0.000
20.000 41.000 0.000
20.000 42.000 0.000
20.000 43.000 0.000
20.000 44.000 0.000
21.000 1.000 1.000
21.000 2.000 1.000
21.000 3.000 1.000
21.000 4.000 1.000
21.000 5.000 1.000
21.000 6.000 1.000
21.000 7.000 0.000
21.000 8.000 0.000
21.000 9.000 0.000
21.000 10.000 0.000
21.000 11.000 0.000
21.000 12.000 0.000
21.000 13.000 0.000
21.000 14.000 0.000
21.000 15.000 0.000
21.000 16.000 0.000
21.000 17.000 0.000
21.000 18.000 0.000
21.000 19.000 0.000
21.000 20.000 0.000
21.000 21.000 0.000
21.000 22.000 0.000
21.000 23.000 0.000
21.000 24.000 0.000
21.000 25.000 0.000
21.000 26.000 0.000
21.000 27.000 0.000
21.000 28.000 0.000
21.000 29.000 0.000
21.000 30.000 0.000
21.000 31.000 0.000
21.000 32.000 0.000
21.000 33.000 0.000
21.000 34.000 0.000
21.000 35.000 0.000
21.000 36.000 0.000
21.000 37.000 0.000
21.000 38.000 0.000
21.000 39.000 0.000
21.000 40.000 0.000
21.000 41.000 0.000
21.000 42.000 0.000
21.000 43.000 0.000
21.000 44.000 0.000
22.000 1.000 1.000
22.000 2.000 1.000
22.000 3.000 1.000
22.000 4.000 1.000
22.000 5.000 1.000
22.000 6.000 1.000
22.000 7.000 0.000
22.000 8.000 0.000
22.000 9.000 0.000
22.000 10.000 0.000
22.000 11.000 0.000
22.000 12.000 0.000
22.000 13.000 0.000
22.000 14.000 0.000
22.000 15.000 0.000
22.000 16.000 0.000
22.000 17.000 0.000
22.000 18.000 0.000
22.000 19.000 0.000
22.000 20.000 0.000
22.000 21.000 0.000
22.000 22.000 0.000
22.000 23.000 0.000
22.000 24.000 0.000
22.000 25.000 0.000
22.000 26.000 0.000
22.000 27.000 0.000
22.000 28.000 0.000
22.000 29.000 0.000
22.000 30.000 0.000
22.000 31.000 0.000
22.000 32.000 0.000
22.000 33.000 0.000
22.000 34.000 0.000
22.000 35.000 0.000
22.000 36.000 0.000
22.000 37.000 0.000
22.000 38.000 0.000
22.000 39.000 0.000
22.000 40.000 0.000
22.000 41.000 0.000
22.000 42.000 0.000
22.000 43.000 0.000
22.000 44.000 0.000
23.000 1.000 1.000
23.000 2.000 1.000
23.000 3.000 1.000
23.000 4.000 1.000
23.000 5.000 1.000
23.000 6.000 1.000
23.000 7.000 0.000
23.000 8.000 0.000
23.000 9.000 0.000
23.000 10.000 0.000
23.000 11.000 0.000
23.000 12.000 0.000
23.000 13.000 0.000
23.000 14.000 0.000
23.000 15.000 0.000
23.000 16.000 0.000
23.000 17.000 0.000
23.000 18.000 0.000
23.000 19.000 0.000
23.000 20.000 0.000
23.000 21.000 0.000
23.000 22.000 0.000
23.000 23.000 0.000
23.000 24.000 0.000
23.000 25.000 0.000
23.000 26.000 0.000
23.000 27.000 0.000
23.000 28.000 0.000
23.000 29.000 0.000
23.000 30.000 0.000
23.000 31.000 0.000
23.000 32.000 0.000
23.000 33.000 0.000
23.000 34.000 0.000
23.000 35.000 0.000
23.000 36.000 0.000
23.000 37.000 0.000
23.000 38.000 0.000
23.000 39.000 0.000
23.000 40.000 0.000
23.000 41.000 0.000
23.000 42.000 0.000
23.000 43.000 0.000
23.000 44.000 0.000
24.000 1.000 1.000
24.000 2.000 1.000
24.000 3.000 1.000
24.000 4.000 1.000
24.000 5.000 1.000
24.000 6.000 1.000
24.000 7.000 0.000
24.000 8.000 0.000
24.000 9.000 0.000
24.000 10.000 0.000
24.000 11.000 0.000
24.000 12.000 0.000
24.000 13.000 0.000
24.000 14.000 0.000
24.000 15.000 0.000
24.000 16.000 0.000
24.000 17.000 0.000
24.000 18.000 0.000
24.000 19.000 0.000
24.000 20.000 0.000
24.000 21.000 0.000
24.000 22.000 0.000
24.000 23.000 0.000
24.000 24.000 0.000
24.000 25.000 0.000
24.000 26.000 0.000
24.000 27.000 0.000
24.000 28.000 0.000
24.000 29.000 0.000
24.000 30.000 0.000
24.000 31.000 0.000
24.000 32.000 0.000
24.000 33.000 0.000
24.000 34.000 0.000
24.000 35.000 0.000
24.000 36.000 0.000
24.000 37.000 0.000
24.000 38.000 0.000
24.000 39.000 0.000
24.000 40.000 0.000
24.000 41.000 0.000
24.000 42.000 0.000
24.000 43.000 0.000
24.000 44.000 0.000
25.000 1.000 1.000
25.000 2.000 1.000
25.000 3.000 1.000
25.000 4.000 1.000
25.000 5.000 1.000
25.000 6.000 1.000
25.000 7.000 0.000
25.000 8.000 0.000
25.000 9.000 0.000
25.000 10.000 0.000
25.000 11.000 0.000
25.000 12.000 0.000
25.000 13.000 0.000
25.000 14.000 0.000
25.000 15.000 0.000
25.000 16.000 0.000
25.000 17.000 0.000
25.000 18.000 0.000
25.000 19.000 0.000
25.000 20.000 0.000
25.000 21.000 0.000
25.000 22.000 0.000
25.000 23.000 0.000
25.000 24.000 0.000
25.000 25.000 0.000
25.000 26.000 0.000
25.000 27.000 0.000
25.000 28.000 0.000
25.000 29.000 0.000
25.000 30.000 0.000
25.000 31.000 0.000
25.000 32.000 0.000
25.000 33.000 0.000
25.000 34.000 0.000
25.000 35.000 0.000
25.000 36.000 0.000
25.000 37.000 0.000
25.000 38.000 0.000
25.000 39.000 0.000
25.000 40.000 0.000
25.000 41.000 0.000
25.000 42.000 0.000
25.000 43.000 0.000
25.000 44.000 0.000
26.000 1.000 1.000
26.000 2.000 1.000
26.000 3.000 1.000
26.000 4.000 1.000
26.000 5.000 1.000
26.000 6.000 1.000
26.000 7.000 0.000
26.000 8.000 0.000
26.000 9.000 0.000
26.000 10.000 0.000
26.000 11.000 0.000
26.000 12.000 0.000
26.000 13.000 0.000
26.000 14.000 0.000
26.000 15.000 0.000
26.000 16.000 0.000
26.000 17.000 0.000
26.000 18.000 0.000
26.000 19.000 0.000
26.000 20.000 0.000
26.000 21.000 0.000
26.000 22.000 0.000
26.000 23.000 0.000
26.000 24.000 0.000
26.000 25.000 0.000
26.000 26.000 0.000
26.000 27.000 0.000
26.000 28.000 0.000
26.000 29.000 0.000
26.000 30.000 0.000
26.000 31.000 0.000
26.000 32.000 0.000
26.000 33.000 0.000
26.000 34.000 0.000
26.000 35.000 0.000
26.000 36.000 0.000
26.000 37.000 0.000
26.000 38.000 0.000
26.000 39.000 0.000
26.000 40.000 0.000
26.000 41.000 0.000
26.000 42.000 0.000
26.000 43.000 0.000
26.000 44.000 0.000
27.000 1.000 1.000
27.000 2.000 1.000
27.000 3.000 1.000
27.000 4.000 1.000
27.000 5.000 1.000
27.000 6.000 1.000
27.000 7.000 0.000
27.000 8.000 0.000
27.000 9.000 0.000
27.000 10.000 0.000
27.000 11.000 0.000
27.000 12.000 0.000
27.000 13.000 0.000
27.000 14.000 0.000
27.000 15.000 0.000
27.000 16.000 0.000
27.000 17.000 0.000
27.000 18.000 0.000
27.000 19.000 0.000
27.000 20.000 0.000
27.000 21.000 0.000
27.000 22.000 0.000
27.000 23.000 0.000
27.000 24.000 0.000
27.000 25.000 0.000
27.000 26.000 0.000
27.000 27.000 0.000
27.000 28.000 0.000
27.000 29.000 0.000
27.000 30.000 0.000
27.000 31.000 0.000
27.000 32.000 0.000
27.000 33.000 0.000
27.000 34.000 0.000
27.000 35.000 0.000
27.000 36.000 0.000
27.000 37.000 0.000
27.000 38.000 0.000
27.000 39.000 0.000
27.000 40.000 0.000
27.000 41.000 0.000
27.000 42.000 0.000
27.000 43.000 0.000
27.000 44.000 0.000
28.000 1.000 1.000
28.000 2.000 1.000
28.000 3.000 1.000
28.000 4.000 1.000
28.000 5.000 1.000
28.000 6.000 1.000
28.000 7.000 0.000
28.000 8.000 0.000
28.000 9.000 0.000
28.000 10.000 0.000
28.000 11.000 0.000
28.000 12.000 0.000
28.000 13.000 0.000
28.000 14.000 0.000
28.000 15.000 0.000
28.000 16.000 0.000
28.000 17.000 0.000
28.000 18.000 0.000
28.000 19.000 0.000
28.000 20.000 0.000
28.000 21.000 0.000
28.000 22.000 0.000
28.000 23.000 0.000
28.000 24.000 0.000
28.000 25.000 0.000
28.000 26.000 0.000
28.000 27.000 0.000
28.000 28.000 0.000
28.000 29.000 0.000
28.000 30.000 0.000
28.000 31.000 0.000
28.000 32.000 0.000
28.000 33.000 0.000
28.000 34.000 0.000
28.000 35.000 0.000
28.000 36.000 0.000
28.000 37.000 0.000
28.000 38.000 0.000
28.000 39.000 0.000
28.000 40.000 0.000
28.000 41.000 0.000
28.000 42.000 0.000
28.000 43.000 0.000
28.000 44.000 0.000
29.000 1.000 1.000
29.000 2.000 1.000
29.000 3.000 1.000
29.000 4.000 1.000
29.000 5.000 1.000
29.000 6.000 1.000
29.000 7.000 0.000
29.000 8.000 0.000
29.000 9.000 0.000
29.000 10.000 0.000
29.000 11.000 0.000
29.000 12.000 0.000
29.000 13.000 0.000
29.000 14.000 0.000
29.000 15.000 0.000
29.000 16.000 0.000
29.000 17.000 0.000
29.000 18.000 0.000
29.000 19.000 0.000
29.000 20.000 0.000
29.000 21.000 0.000
29.000 22.000 0.000
29.000 23.000 0.000
29.000 24.000 0.000
29.000 25.000 0.000
29.000 26.000 0.000
29.000 27.000 0.000
29.000 28.000 0.000
29.000 29.000 0.000
29.000 30.000 0.000
29.000 31.000 0.000
29.000 32.000 0.000
29.000 33.000 0.000
29.000 34.000 0.000
29.000 35.000 0.000
29.000 36.000 0.000
29.000 37.000 0.000
29.000 38.000 0.000
29.000 39.000 0.000
29.000 40.000 0.000
29.000 41.000 0.000
29.000 42.000 0.000
29.000 43.000 0.000
29.000 44.000 0.000
30.000 1.000 1.000
30.000 2.000 1.000
30.000 3.000 1.000
30.000 4.000 1.000
30.000 5.000 1.000
30.000 6.000 1.000
30.000 7.000 0.000
30.000 8.000 0.000
30.000 9.000 0.000
30.000 10.000 0.000
30.000 11.000 0.000
30.000 12.000 0.000
30.000 13.000 0.000
30.000 14.000 0.000
30.000 15.000 0.000
30.000 16.000 0.000
30.000 17.000 0.000
30.000 18.000 0.000
30.000 19.000 0.000
30.000 20.000 0.000
30.000 21.000 0.000
30.000 22.000 0.000
30.000 23.000 0.000
30.000 24.000 0.000
30.000 25.000 0.000
30.000 26.000 0.000
30.000 27.000 0.000
30.000 28.000 0.000
30.000 29.000 0.000
30.000 30.000 0.000
30.000 31.000 0.000
30.000 32.000 0.000
30.000 33.000 0.000
30.000 34.000 0.000
30.000 35.000 0.000
30.000 36.000 0.000
30.000 37.000 0.000
30.000 38.000 0.000
30.000 39.000 0.000
30.000 40.000 0.000
30.000 41.000 0.000
30.000 42.000 0.000
30.000 43.000 0.000
30.000 44.000 0.000
31.000 1.000 1.000
31.000 2.000 1.000
31.000 3.000 1.000
31.000 4.000 1.000
31.000 5.000 1.000
31.000 6.000 1.000
31.000 7.000 0.000
31.000 8.000 0.000
31.000 9.000 0.000
31.000 10.000 0.000
31.000 11.000 0.000
31.000 12.000 0.000
31.000 13.000 0.000
31.000 14.000 0.000
31.000 15.000 0.000
31.000 16.000 0.000
31.000 17.000 0.000
31.000 18.000 0.000
31.000 19.000 0.000
31.000 20.000 0.000
31.000 21.000 0.000
31.000 22.000 0.000
31.000 23.000 0.000
31.000 24.000 0.000
31.000 25.000 0.000
31.000 26.000 0.000
31.000 27.000 0.000
31.000 28.000 0.000
31.000 29.000 0.000
31.000 30.000 0.000
31.000 31.000 0.000
31.000 32.000 0.000
31.000 33.000 0.000
31.000 34.000 0.000
31.000 35.000 0.000
31.000 36.000 0.000
31.000 37.000 0.000
31.000 38.000 0.000
31.000 39.000 0.000
31.000 40.000 0.000
31.000 41.000 0.000
31.000 42.000 0.000
31.000 43.000 0.000
31.000 44.000 0.000
32.000 1.000 1.000
32.000 2.000 1.000
32.000 3.000 1.000
32.000 4.000 1.000
32.000 5.000 1.000
32.000 6.000 1.000
32.000 7.000 0.000
32.000 8.000 0.000
32.000 9.000 0.000
32.000 10.000 0.000
32.000 11.000 0.000
32.000 12.000 0.000
32.000 13.000 0.000
32.000 14.000 0.000
32.000 15.000 0.000
32.000 16.000 0.000
32.000 17.000 0.000
32.000 18.000 0.000
32.000 19.000 0.000
32.000 20.000 0.000
32.000 21.000 0.000
32.000 22.000 0.000
32.000 23.000 0.000
32.000 24.000 0.000
32.000 25.000 0.000
32.000 26.000 0.000
32.000 27.000 0.000
32.000 28.000 0.000
32.000 29.000 0.000
32.000 30.000 0.000
32.000 31.000 0.000
32.000 32.000 0.000
32.000 33.000 0.000
32.000 34.000 0.000
32.000 35.000 0.000
32.000 36.000 0.000
32.000 37.000 0.000
32.000 38.000 0.000
32.000 39.000 0.000
32.000 40.000 0.000
32.000 41.000 0.000
32.000 42.000 0.000
32.000 43.000 0.000
32.000 44.000 0.000
33.000 1.000 1.000
33.000 2.000 1.000
33.000 3.000 1.000
33.000 4.000 1.000
33.000 5.000 1.000
33.000 6.000 1.000
33.000 7.000 0.000
33.000 8.000 0.000
33.000 9.000 0.000
33.000 10.000 0.000
33.000 11.000 0.000
33.000 12.000 0.000
33.000 13.000 0.000
33.000 14.000 0.000
33.000 15.000 0.000
33.000 16.000 0.000
33.000 17.000 0.000
33.000 18.000 0.000
33.000 19.000 0.000
33.000 20.000 0.000
33.000 21.000 0.000
33.000 22.000 0.000
33.000 23.000 0.000
33.000 24.000 0.000
33.000 25.000 0.000
33.000 26.000 0.000
33.000 27.000 0.000
33.000 28.000 0.000
33.000 29.000 0.000
33.000 30.000 0.000
33.000 31.000 0.000
33.000 32.000 0.000
33.000 33.000 0.000
33.000 34.000 0.000
33.000 35.000 0.000
33.000 36.000 0.000
33.000 37.000 0.000
33.000 38.000 0.000
33.000 39.000 0.000
33.000 40.000 0.000
33.000 41.000 0.000
33.000 42.000 0.000
33.000 43.000 0.000
33.000 44.000 0.000
34.000 1.000 1.000
34.000 2.000 1.000
34.000 3.000 1.000
34.000 4.000 1.000
34.000 5.000 1.000
34.000 6.000 1.000
34.000 7.000 0.000
34.000 8.000 0.000
34.000 9.000 0.000
34.000 10.000 0.000
34.000 11.000 0.000
34.000 12.000 0.000
34.000 13.000 0.000
34.000 14.000 0.000
34.000 15.000 0.000
34.000 16.000 0.000
34.000 17.000 0.000
34.000 18.000 0.000
34.000 19.000 0.000
34.000 20.000 0.000
34.000 21.000 0.000
34.000 22.000 0.000
34.000 23.000 0.000
34.000 24.000 0.000
34.000 25.000 0.000
34.000 26.000 0.000
34.000 27.000 0.000
34.000 28.000 0.000
34.000 29.000 0.000
34.000 30.000 0.000
34.000 31.000 0.000
34.000 32.000 0.000
34.000 33.000 0.000
34.000 34.000 0.000
34.000 35.000 0.000
34.000 36.000 0.000
34.000 37.000 0.000
34.000 38.000 0.000
34.000 39.000 0.000
34.000 40.000 0.000
34.000 41.000 0.000
34.000 42.000 0.000
34.000 43.000 0.000
34.000 44.000 0.000
35.000 1.000 1.000
35.000 2.000 1.000
35.000 3.000 1.000
35.000 4.000 1.000
35.000 5.000 1.000
35.000 6.000 1.000
35.000 7.000 0.000
35.000 8.000 0.000
35.000 9.000 0.000
35.000 10.000 0.000
35.000 11.000 0.000
35.000 12.000 0.000
35.000 13.000 0.000
35.000 14.000 0.000
35.000 15.000 0.000
35.000 16.000 0.000
35.000 17.000 0.000
35.000 18.000 0.000
35.000 19.000 0.000
35.000 20.000 0.000
35.000 21.000 0.000
35.000 22.000 0.000
35.000 23.000 0.000
35.000 24.000 0.000
35.000 25.000 0.000
35.000 26.000 0.000
35.000 27.000 0.000
35.000 28.000 0.000
35.000 29.000 0.000
35.000 30.000 0.000
35.000 31.000 0.000
35.000 32.000 0.000
35.000 33.000 0.000
35.000 34.000 0.000
35.000 35.000 0.000
35.000 36.000 0.000
35.000 37.000 0.000
35.000 38.000 0.000
35.000 39.000 0.000
35.000 40.000 0.000
35.000 41.000 0.000
35.000 42.000 0.000
35.000 43.000 0.000
35.000 44.000 0.000
36.000 1.000 1.000
36.000 2.000 1.000
36.000 3.000 1.000
36.000 4.000 1.000
36.000 5.000 1.000
36.000 6.000 1.000
36.000 7.000 0.000
36.000 8.000 0.000
36.000 9.000 0.000
36.000 10.000 0.000
36.000 11.000 0.000
36.000 12.000 0.000
36.000 13.000 0.000
36.000 14.000 0.000
36.000 15.000 0.000
36.000 16.000 0.000
36.000 17.000 0.000
36.000 18.000 0.000
36.000 19.000 0.000
36.000 20.000 0.000
36.000 21.000 0.000
36.000 22.000 0.000
36.000 23.000 0.000
36.000 24.000 0.000
36.000 25.000 0.000
36.000 26.000 0.000
36.000 27.000 0.000
36.000 28.000 0.000
36.000 29.000 0.000
36.000 30.000 0.000
36.000 31.000 0.000
36.000 32.000 0.000
36.000 33.000 0.000
36.000 34.000 0.000
36.000 35.000 0.000
36.000 36.000 0.000
36.000 37.000 0.000
36.000 38.000 0.000
36.000 39.000 0.000
36.000 40.000 0.000
36.000 41.000 0.000
36.000 42.000 0.000
36.000 43.000 0.000
36.000 44.000 0.000
37.000 1.000 1.000
37.000 2.000 1.000
37.000 3.000 1.000
37.000 4.000 1.000
37.000 5.000 1.000
37.000 6.000 1.000
37.000 7.000 0.000
37.000 8.000 0.000
37.000 9.000 0.000
37.000 10.000 0.000
37.000 11.000 0.000
37.000 12.000 0.000
37.000 13.000 0.000
37.000 14.000 0.000
37.000 15.000 0.000
37.000 16.000 0.000
37.000 17.000 0.000
37.000 18.000 0.000
37.000 19.000 0.000
37.000 20.000 0.000
37.000 21.000 0.000
37.000 22.000 0.000
37.000 23.000 0.000
37.000 24.000 0.000
37.000 25.000 0.000
37.000 26.000 0.000
37.000 27.000 0.000
37.000 28.000 0.000
37.000 29.000 0.000
37.000 30.000 0.000
37.000 31.000 0.000
37.000 32.000 0.000
37.000 33.000 0.000
37.000 34.000 0.000
37.000 35.000 0.000
37.000 36.000 0.000
37.000 37.000 0.000
37.000 38.000 0.000
37.000 39.000 0.000
37.000 40.000 0.000
37.000 41.000 0.000
37.000 42.000 0.000
37.000 43.000 0.000
37.000 44.000 0.000
38.000 1.000 1.000
38.000 2.000 1.000
38.000 3.000 1.000
38.000 4.000 1.000
38.000 5.000 1.000
38.000 6.000 1.000
38.000 7.000 0.000
38.000 8.000 0.000
38.000 9.000 0.000
38.000 10.000 0.000
38.000 11.000 0.000
38.000 12.000 0.000
38.000 13.000 0.000
38.000 14.000 0.000
38.000 15.000 0.000
38.000 16.000 0.000
38.000 17.000 0.000
38.000 18.000 0.000
38.000 19.000 0.000
38.000 20.000 0.000
38.000 21.000 0.000
38.000 22.000 0.000
38.000 23.000 0.000
38.000 24.000 0.000
38.000 25.000 0.000
38.000 26.000 0.000
38.000 27.000 0.000
38.000 28.000 0.000
38.000 29.000 0.000
38.000 30.000 0.000
38.000 31.000 0.000
38.000 32.000 0.000
38.000 33.000 0.000
38.000 34.000 0.000
38.000 35.000 0.000
38.000 36.000 0.000
38.000 37.000 0.000
38.000 38.000 0.000
38.000 39.000 0.000
38.000 40.000 0.000
38.000 41.000 0.000
38.000 42.000 0.000
38.000 43.000 0.000
38.000 44.000 0.000
39.000 1.000 1.000
39.000 2.000 1.000
39.000 3.000 1.000
39.000 4.000 1.000
39.000 5.000 1.000
39.000 6.000 1.000
39.000 7.000 0.000
39.000 8.000 0.000
39.000 9.000 0.000
39.000 10.000 0.000
39.000 11.000 0.000
39.000 12.000 0.000
39.000 13.000 0.000
39.000 14.000 0.000
39.000 15.000 0.000
39.000 16.000 0.000
39.000 17.000 0.000
39.000 18.000 0.000
39.000 19.000 0.000
39.000 20.000 0.000
39.000 21.000 0.000
39.000 22.000 0.000
39.000 23.000 0.000
39.000 24.000 0.000
39.000 25.000 0.000
39.000 26.000 0.000
39.000 27.000 0.000
39.000 28.000 0.000
39.000 29.000 0.000
39.000 30.000 0.000
39.000 31.000 0.000
39.000 32.000 0.000
39.000 33.000 0.000
39.000 34.000 0.000
39.000 35.000 0.000
39.000 36.000 0.000
39.000 37.000 0.000
39.000 38.000 0.000
39.000 39.000 0.000
39.000 40.000 0.000
39.000 41.000 0.000
39.000 42.000 0.000
39.000 43.000 0.000
39.000 44.000 0.000
40.000 1.000 1.000
40.000 2.000 1.000
40.000 3.000 1.000
40.000 4.000 1.000
40.000 5.000 1.000
40.000 6.000 1.000
40.000 7.000 0.000
40.000 8.000 0.000
40.000 9.000 0.000
40.000 10.000 0.000
40.000 11.000 0.000
40.000 12.000 0.000
40.000 13.000 0.000
40.000 14.000 0.000
40.000 15.000 0.000
40.000 16.000 0.000
40.000 17.000 0.000
40.000 18.000 0.000
40.000 19.000 0.000
40.000 20.000 0.000
40.000 21.000 0.000
40.000 22.000 0.000
40.000 23.000 0.000
40.000 24.000 0.000
40.000 25.000 0.000
40.000 26.000 0.000
40.000 27.000 0.000
40.000 28.000 0.000
40.000 29.000 0.000
40.000 30.000 0.000
40.000 31.000 0.000
40.000 32.000 0.000
40.000 33.000 0.000
40.000 34.000 0.000
40.000 35.000 0.000
40.000 36.000 0.000
40.000 37.000 0.000
40.000 38.000 0.000
40.000 39.000 0.000
40.000 40.000 0.000
40.000 41.000 0.000
40.000 42.000 0.000
40.000 43.000 0.000
40.000 44.000 0.000
41.000 1.000 1.000
41.000 2.000 1.000
41.000 3.000 1.000
41.000 4.000 1.000
41.000 5.000 1.000
41.000 6.000 1.000
41.000 7.000 0.000
41.000 8.000 0.000
41.000 9.000 0.000
41.000 10.000 0.000
41.000 11.000 0.000
41.000 12.000 0.000
41.000 13.000 0.000
41.000 14.000 0.000
41.000 15.000 0.000
41.000 16.000 0.000
41.000 17.000 0.000
41.000 18.000 0.000
41.000 19.000 0.000
41.000 20.000 0.000
41.000 21.000 0.000
41.000 22.000 0.000
41.000 23.000 0.000
41.000 24.000 0.000
41.000 25.000 0.000
41.000 26.000 0.000
41.000 27.000 0.000
41.000 28.000 0.000
41.000 29.000 0.000
41.000 30.000 0.000
41.000 31.000 0.000
41.000 32.000 0.000
41.000 33.000 0.000
41.000 34.000 0.000
41.000 35.000 0.000
41.000 36.000 0.000
41.000 37.000 0.000
41.000 38.000 0.000
41.000 39.000 0.000
41.000 40.000 0.000
41.000 41.000 0.000
41.000 42.000 0.000
41.000 43.000 0.000
41.000 44.000 0.000
42.000 1.000 1.000
42.000 2.000 1.000
42.000 3.000 1.000
42.000 4.000 1.000
42.000 5.000 1.000
42.000 6.000 1.000
42.000 7.000 0.000
42.000 8.000 0.000
42.000 9.000 0.000
42.000 10.000 0.000
42.000 11.000 0.000
42.000 12.000 0.000
42.000 13.000 0.000
42.000 14.000 0.000
42.000 15.000 0.000
42.000 16.000 0.000
42.000 17.000 0.000
42.000 18.000 0.000
42.000 19.000 0.000
42.000 20.000 0.000
42.000 21.000 0.000
42.000 22.000 0.000
42.000 23.000 0.000
42.000 24.000 0.000
42.000 25.000 0.000
42.000 26.000 0.000
42.000 27.000 0.000
42.000 28.000 0.000
42.000 29.000 0.000
42.000 30.000 0.000
42.000 31.000 0.000
42.000 32.000 0.000
42.000 33.000 0.000
42.000 34.000 0.000
42.000 35.000 0.000
42.000 36.000 0.000
42.000 37.000 0.000
42.000 38.000 0.000
42.000 39.000 0.000
42.000 40.000 0.000
42.000 41.000 0.000
42.000 42.000 0.000
42.000 43.000 0.000
42.000 44.000 0.000
43.000 1.000 1.000
43.000 2.000 1.000
43.000 3.000 1.000
43.000 4.000 1.000
43.000 5.000 1.000
43.000 6.000 1.000
43.000 7.000 0.000
43.000 8.000 0.000
43.000 9.000 0.000
43.000 10.000 0.000
43.000 11.000 0.000
43.000 12.000 0.000
43.000 13.000 0.000
43.000 14.000 0.000
43.000 15.000 0.000
43.000 16.000 0.000
43.000 17.000 0.000
43.000 18.000 0.000
43.000 19.000 0.000
43.000 20.000 0.000
43.000 21.000 0.000
43.000 22.000 0.000
43.000 23.000 0.000
43.000 24.000 0.000
43.000 25.000 0.000
43.000 26.000 0.000
43.000 27.000 0.000
43.000 28.000 0.000
43.000 29.000 0.000
43.000 30.000 0.000
43.000 31.000 0.000
43.000 32.000 0.000
43.000 33.000 0.000
43.000 34.000 0.000
43.000 35.000 0.000
43.000 36.000 0.000
43.000 37.000 0.000
43.000 38.000 0.000
43.000 39.000 0.000
43.000 40.000 0.000
43.000 41.000 0.000
43.000 42.000 0.000
43.000 43.000 0.000
43.000 44.000 0.000
44.000 1.000 1.000
44.000 2.000 1.000
44.000 3.000 1.000
44.000 4.000 1.000
44.000 5.000 1.000
44.000 6.000 1.000
44.000 7.000 0.000
44.000 8.000 0.000
44.000 9.000 0.000
44.000 10.000 0.000
44.000 11.000 0.000
44.000 12.000 0.000
44.000 13.000 0.000
44.000 14.000 0.000
44.000 15.000 0.000
44.000 16.000 0.000
44.000 17.000 0.000
44.000 18.000 0.000
44.000 19.000 0.000
44.000 20.000 0.000
44.000 21.000 0.000
44.000 22.000 0.000
44.000 23.000 0.000
44.000 24.000 0.000
44.000 25.000 0.000
44.000 26.000 0.000
44.000 27.000 0.000
44.000 28.000 0.000
44.000 29.000 0.000
44.000 30.000 0.000
44.000 31.000 0.000
44.000 32.000 0.000
44.000 33.000 0.000
44.000 34.000 0.000
44.000 35.000 0.000
44.000 36.000 0.000
44.000 37.000 0.000
44.000 38.000 0.000
44.000 39.000 0.000
44.000 40.000 0.000
44.000 41.000 0.000
44.000 42.000 0.000
44.000 43.000 0.000
44.000 44.000 0.000


==> fig/numerical/real/err09.txt <==
x y val
1.000 1.000 1.000
1.000 2.000 1.000
1.000 3.000 1.000
1.000 4.000 1.000
1.000 5.000 1.000
1.000 6.000 1.000
1.000 7.000 1.000
1.000 8.000 1.000
1.000 9.000 1.000
1.000 10.000 1.000
1.000 11.000 1.000
1.000 12.000 1.000
1.000 13.000 1.000
1.000 14.000 1.000
1.000 15.000 1.000
1.000 16.000 1.000
1.000 17.000 1.000
1.000 18.000 1.000
1.000 19.000 1.000
1.000 20.000 1.000
1.000 21.000 1.000
1.000 22.000 1.000
1.000 23.000 1.000
1.000 24.000 1.000
1.000 25.000 1.000
1.000 26.000 1.000
1.000 27.000 1.000
1.000 28.000 1.000
1.000 29.000 1.000
1.000 30.000 1.000
1.000 31.000 1.000
1.000 32.000 1.000
1.000 33.000 1.000
1.000 34.000 1.000
1.000 35.000 1.000
1.000 36.000 1.000
1.000 37.000 1.000
1.000 38.000 1.000
1.000 39.000 1.000
1.000 40.000 1.000
1.000 41.000 1.000
1.000 42.000 1.000
1.000 43.000 1.000
1.000 44.000 1.000
2.000 1.000 1.000
2.000 2.000 1.000
2.000 3.000 1.000
2.000 4.000 1.000
2.000 5.000 1.000
2.000 6.000 1.000
2.000 7.000 1.000
2.000 8.000 1.000
2.000 9.000 1.000
2.000 10.000 1.000
2.000 11.000 1.000
2.000 12.000 1.000
2.000 13.000 1.000
2.000 14.000 1.000
2.000 15.000 1.000
2.000 16.000 1.000
2.000 17.000 1.000
2.000 18.000 1.000
2.000 19.000 1.000
2.000 20.000 1.000
2.000 21.000 1.000
2.000 22.000 1.000
2.000 23.000 1.000
2.000 24.000 1.000
2.000 25.000 1.000
2.000 26.000 1.000
2.000 27.000 1.000
2.000 28.000 1.000
2.000 29.000 1.000
2.000 30.000 1.000
2.000 31.000 1.000
2.000 32.000 1.000
2.000 33.000 1.000
2.000 34.000 1.000
2.000 35.000 1.000
2.000 36.000 1.000
2.000 37.000 1.000
2.000 38.000 1.000
2.000 39.000 1.000
2.000 40.000 1.000
2.000 41.000 1.000
2.000 42.000 1.000
2.000 43.000 1.000
2.000 44.000 1.000
3.000 1.000 1.000
3.000 2.000 1.000
3.000 3.000 1.000
3.000 4.000 1.000
3.000 5.000 1.000
3.000 6.000 1.000
3.000 7.000 1.000
3.000 8.000 1.000
3.000 9.000 1.000
3.000 10.000 1.000
3.000 11.000 1.000
3.000 12.000 1.000
3.000 13.000 1.000
3.000 14.000 1.000
3.000 15.000 1.000
3.000 16.000 1.000
3.000 17.000 1.000
3.000 18.000 1.000
3.000 19.000 1.000
3.000 20.000 1.000
3.000 21.000 1.000
3.000 22.000 1.000
3.000 23.000 1.000
3.000 24.000 1.000
3.000 25.000 1.000
3.000 26.000 1.000
3.000 27.000 1.000
3.000 28.000 1.000
3.000 29.000 1.000
3.000 30.000 1.000
3.000 31.000 1.000
3.000 32.000 1.000
3.000 33.000 1.000
3.000 34.000 1.000
3.000 35.000 1.000
3.000 36.000 1.000
3.000 37.000 1.000
3.000 38.000 1.000
3.000 39.000 1.000
3.000 40.000 1.000
3.000 41.000 1.000
3.000 42.000 1.000
3.000 43.000 1.000
3.000 44.000 1.000
4.000 1.000 1.000
4.000 2.000 1.000
4.000 3.000 1.000
4.000 4.000 1.000
4.000 5.000 1.000
4.000 6.000 1.000
4.000 7.000 1.000
4.000 8.000 1.000
4.000 9.000 1.000
4.000 10.000 1.000
4.000 11.000 0.000
4.000 12.000 0.000
4.000 13.000 0.000
4.000 14.000 0.000
4.000 15.000 0.000
4.000 16.000 0.000
4.000 17.000 0.000
4.000 18.000 0.000
4.000 19.000 0.000
4.000 20.000 0.000
4.000 21.000 0.000
4.000 22.000 0.000
4.000 23.000 0.000
4.000 24.000 0.000
4.000 25.000 0.000
4.000 26.000 0.000
4.000 27.000 0.000
4.000 28.000 0.000
4.000 29.000 0.000
4.000 30.000 0.000
4.000 31.000 0.000
4.000 32.000 0.000
4.000 33.000 0.000
4.000 34.000 0.000
4.000 35.000 0.000
4.000 36.000 0.000
4.000 37.000 0.000
4.000 38.000 0.000
4.000 39.000 0.000
4.000 40.000 0.000
4.000 41.000 0.000
4.000 42.000 0.000
4.000 43.000 0.000
4.000 44.000 0.000
5.000 1.000 1.000
5.000 2.000 1.000
5.000 3.000 1.000
5.000 4.000 1.000
5.000 5.000 1.000
5.000 6.000 1.000
5.000 7.000 1.000
5.000 8.000 1.000
5.000 9.000 1.000
5.000 10.000 0.000
5.000 11.000 0.000
5.000 12.000 0.000
5.000 13.000 0.000
5.000 14.000 0.000
5.000 15.000 0.000
5.000 16.000 0.000
5.000 17.000 0.000
5.000 18.000 0.000
5.000 19.000 0.000
5.000 20.000 0.000
5.000 21.000 0.000
5.000 22.000 0.000
5.000 23.000 0.000
5.000 24.000 0.000
5.000 25.000 0.000
5.000 26.000 0.000
5.000 27.000 0.000
5.000 28.000 0.000
5.000 29.000 0.000
5.000 30.000 0.000
5.000 31.000 0.000
5.000 32.000 0.000
5.000 33.000 0.000
5.000 34.000 0.000
5.000 35.000 0.000
5.000 36.000 0.000
5.000 37.000 0.000
5.000 38.000 0.000
5.000 39.000 0.000
5.000 40.000 0.000
5.000 41.000 0.000
5.000 42.000 0.000
5.000 43.000 0.000
5.000 44.000 0.000
6.000 1.000 1.000
6.000 2.000 1.000
6.000 3.000 1.000
6.000 4.000 1.000
6.000 5.000 1.000
6.000 6.000 1.000
6.000 7.000 1.000
6.000 8.000 1.000
6.000 9.000 1.000
6.000 10.000 0.000
6.000 11.000 0.000
6.000 12.000 0.000
6.000 13.000 0.000
6.000 14.000 0.000
6.000 15.000 0.000
6.000 16.000 0.000
6.000 17.000 0.000
6.000 18.000 0.000
6.000 19.000 0.000
6.000 20.000 0.000
6.000 21.000 0.000
6.000 22.000 0.000
6.000 23.000 0.000
6.000 24.000 0.000
6.000 25.000 0.000
6.000 26.000 0.000
6.000 27.000 0.000
6.000 28.000 0.000
6.000 29.000 0.000
6.000 30.000 0.000
6.000 31.000 0.000
6.000 32.000 0.000
6.000 33.000 0.000
6.000 34.000 0.000
6.000 35.000 0.000
6.000 36.000 0.000
6.000 37.000 0.000
6.000 38.000 0.000
6.000 39.000 0.000
6.000 40.000 0.000
6.000 41.000 0.000
6.000 42.000 0.000
6.000 43.000 0.000
6.000 44.000 0.000
7.000 1.000 1.000
7.000 2.000 1.000
7.000 3.000 1.000
7.000 4.000 1.000
7.000 5.000 1.000
7.000 6.000 1.000
7.000 7.000 1.000
7.000 8.000 1.000
7.000 9.000 1.000
7.000 10.000 0.000
7.000 11.000 0.000
7.000 12.000 0.000
7.000 13.000 0.000
7.000 14.000 0.000
7.000 15.000 0.000
7.000 16.000 0.000
7.000 17.000 0.000
7.000 18.000 0.000
7.000 19.000 0.000
7.000 20.000 0.000
7.000 21.000 0.000
7.000 22.000 0.000
7.000 23.000 0.000
7.000 24.000 0.000
7.000 25.000 0.000
7.000 26.000 0.000
7.000 27.000 0.000
7.000 28.000 0.000
7.000 29.000 0.000
7.000 30.000 0.000
7.000 31.000 0.000
7.000 32.000 0.000
7.000 33.000 0.000
7.000 34.000 0.000
7.000 35.000 0.000
7.000 36.000 0.000
7.000 37.000 0.000
7.000 38.000 0.000
7.000 39.000 0.000
7.000 40.000 0.000
7.000 41.000 0.000
7.000 42.000 0.000
7.000 43.000 0.000
7.000 44.000 0.000
8.000 1.000 1.000
8.000 2.000 1.000
8.000 3.000 1.000
8.000 4.000 1.000
8.000 5.000 1.000
8.000 6.000 1.000
8.000 7.000 1.000
8.000 8.000 1.000
8.000 9.000 1.000
8.000 10.000 0.000
8.000 11.000 0.000
8.000 12.000 0.000
8.000 13.000 0.000
8.000 14.000 0.000
8.000 15.000 0.000
8.000 16.000 0.000
8.000 17.000 0.000
8.000 18.000 0.000
8.000 19.000 0.000
8.000 20.000 0.000
8.000 21.000 0.000
8.000 22.000 0.000
8.000 23.000 0.000
8.000 24.000 0.000
8.000 25.000 0.000
8.000 26.000 0.000
8.000 27.000 0.000
8.000 28.000 0.000
8.000 29.000 0.000
8.000 30.000 0.000
8.000 31.000 0.000
8.000 32.000 0.000
8.000 33.000 0.000
8.000 34.000 0.000
8.000 35.000 0.000
8.000 36.000 0.000
8.000 37.000 0.000
8.000 38.000 0.000
8.000 39.000 0.000
8.000 40.000 0.000
8.000 41.000 0.000
8.000 42.000 0.000
8.000 43.000 0.000
8.000 44.000 0.000
9.000 1.000 1.000
9.000 2.000 1.000
9.000 3.000 1.000
9.000 4.000 1.000
9.000 5.000 1.000
9.000 6.000 1.000
9.000 7.000 1.000
9.000 8.000 1.000
9.000 9.000 1.000
9.000 10.000 0.000
9.000 11.000 0.000
9.000 12.000 0.000
9.000 13.000 0.000
9.000 14.000 0.000
9.000 15.000 0.000
9.000 16.000 0.000
9.000 17.000 0.000
9.000 18.000 0.000
9.000 19.000 0.000
9.000 20.000 0.000
9.000 21.000 0.000
9.000 22.000 0.000
9.000 23.000 0.000
9.000 24.000 0.000
9.000 25.000 0.000
9.000 26.000 0.000
9.000 27.000 0.000
9.000 28.000 0.000
9.000 29.000 0.000
9.000 30.000 0.000
9.000 31.000 0.000
9.000 32.000 0.000
9.000 33.000 0.000
9.000 34.000 0.000
9.000 35.000 0.000
9.000 36.000 0.000
9.000 37.000 0.000
9.000 38.000 0.000
9.000 39.000 0.000
9.000 40.000 0.000
9.000 41.000 0.000
9.000 42.000 0.000
9.000 43.000 0.000
9.000 44.000 0.000
10.000 1.000 1.000
10.000 2.000 1.000
10.000 3.000 1.000
10.000 4.000 1.000
10.000 5.000 1.000
10.000 6.000 1.000
10.000 7.000 1.000
10.000 8.000 1.000
10.000 9.000 1.000
10.000 10.000 0.000
10.000 11.000 0.000
10.000 12.000 0.000
10.000 13.000 0.000
10.000 14.000 0.000
10.000 15.000 0.000
10.000 16.000 0.000
10.000 17.000 0.000
10.000 18.000 0.000
10.000 19.000 0.000
10.000 20.000 0.000
10.000 21.000 0.000
10.000 22.000 0.000
10.000 23.000 0.000
10.000 24.000 0.000
10.000 25.000 0.000
10.000 26.000 0.000
10.000 27.000 0.000
10.000 28.000 0.000
10.000 29.000 0.000
10.000 30.000 0.000
10.000 31.000 0.000
10.000 32.000 0.000
10.000 33.000 0.000
10.000 34.000 0.000
10.000 35.000 0.000
10.000 36.000 0.000
10.000 37.000 0.000
10.000 38.000 0.000
10.000 39.000 0.000
10.000 40.000 0.000
10.000 41.000 0.000
10.000 42.000 0.000
10.000 43.000 0.000
10.000 44.000 0.000
11.000 1.000 1.000
11.000 2.000 1.000
11.000 3.000 1.000
11.000 4.000 1.000
11.000 5.000 1.000
11.000 6.000 1.000
11.000 7.000 1.000
11.000 8.000 1.000
11.000 9.000 1.000
11.000 10.000 0.000
11.000 11.000 0.000
11.000 12.000 0.000
11.000 13.000 0.000
11.000 14.000 0.000
11.000 15.000 0.000
11.000 16.000 0.000
11.000 17.000 0.000
11.000 18.000 0.000
11.000 19.000 0.000
11.000 20.000 0.000
11.000 21.000 0.000
11.000 22.000 0.000
11.000 23.000 0.000
11.000 24.000 0.000
11.000 25.000 0.000
11.000 26.000 0.000
11.000 27.000 0.000
11.000 28.000 0.000
11.000 29.000 0.000
11.000 30.000 0.000
11.000 31.000 0.000
11.000 32.000 0.000
11.000 33.000 0.000
11.000 34.000 0.000
11.000 35.000 0.000
11.000 36.000 0.000
11.000 37.000 0.000
11.000 38.000 0.000
11.000 39.000 0.000
11.000 40.000 0.000
11.000 41.000 0.000
11.000 42.000 0.000
11.000 43.000 0.000
11.000 44.000 0.000
12.000 1.000 1.000
12.000 2.000 1.000
12.000 3.000 1.000
12.000 4.000 1.000
12.000 5.000 1.000
12.000 6.000 1.000
12.000 7.000 1.000
12.000 8.000 1.000
12.000 9.000 1.000
12.000 10.000 0.000
12.000 11.000 0.000
12.000 12.000 0.000
12.000 13.000 0.000
12.000 14.000 0.000
12.000 15.000 0.000
12.000 16.000 0.000
12.000 17.000 0.000
12.000 18.000 0.000
12.000 19.000 0.000
12.000 20.000 0.000
12.000 21.000 0.000
12.000 22.000 0.000
12.000 23.000 0.000
12.000 24.000 0.000
12.000 25.000 0.000
12.000 26.000 0.000
12.000 27.000 0.000
12.000 28.000 0.000
12.000 29.000 0.000
12.000 30.000 0.000
12.000 31.000 0.000
12.000 32.000 0.000
12.000 33.000 0.000
12.000 34.000 0.000
12.000 35.000 0.000
12.000 36.000 0.000
12.000 37.000 0.000
12.000 38.000 0.000
12.000 39.000 0.000
12.000 40.000 0.000
12.000 41.000 0.000
12.000 42.000 0.000
12.000 43.000 0.000
12.000 44.000 0.000
13.000 1.000 1.000
13.000 2.000 1.000
13.000 3.000 1.000
13.000 4.000 1.000
13.000 5.000 1.000
13.000 6.000 1.000
13.000 7.000 1.000
13.000 8.000 1.000
13.000 9.000 1.000
13.000 10.000 0.000
13.000 11.000 0.000
13.000 12.000 0.000
13.000 13.000 0.000
13.000 14.000 0.000
13.000 15.000 0.000
13.000 16.000 0.000
13.000 17.000 0.000
13.000 18.000 0.000
13.000 19.000 0.000
13.000 20.000 0.000
13.000 21.000 0.000
13.000 22.000 0.000
13.000 23.000 0.000
13.000 24.000 0.000
13.000 25.000 0.000
13.000 26.000 0.000
13.000 27.000 0.000
13.000 28.000 0.000
13.000 29.000 0.000
13.000 30.000 0.000
13.000 31.000 0.000
13.000 32.000 0.000
13.000 33.000 0.000
13.000 34.000 0.000
13.000 35.000 0.000
13.000 36.000 0.000
13.000 37.000 0.000
13.000 38.000 0.000
13.000 39.000 0.000
13.000 40.000 0.000
13.000 41.000 0.000
13.000 42.000 0.000
13.000 43.000 0.000
13.000 44.000 0.000
14.000 1.000 1.000
14.000 2.000 1.000
14.000 3.000 1.000
14.000 4.000 1.000
14.000 5.000 1.000
14.000 6.000 1.000
14.000 7.000 1.000
14.000 8.000 1.000
14.000 9.000 1.000
14.000 10.000 0.000
14.000 11.000 0.000
14.000 12.000 0.000
14.000 13.000 0.000
14.000 14.000 0.000
14.000 15.000 0.000
14.000 16.000 0.000
14.000 17.000 0.000
14.000 18.000 0.000
14.000 19.000 0.000
14.000 20.000 0.000
14.000 21.000 0.000
14.000 22.000 0.000
14.000 23.000 0.000
14.000 24.000 0.000
14.000 25.000 0.000
14.000 26.000 0.000
14.000 27.000 0.000
14.000 28.000 0.000
14.000 29.000 0.000
14.000 30.000 0.000
14.000 31.000 0.000
14.000 32.000 0.000
14.000 33.000 0.000
14.000 34.000 0.000
14.000 35.000 0.000
14.000 36.000 0.000
14.000 37.000 0.000
14.000 38.000 0.000
14.000 39.000 0.000
14.000 40.000 0.000
14.000 41.000 0.000
14.000 42.000 0.000
14.000 43.000 0.000
14.000 44.000 0.000
15.000 1.000 1.000
15.000 2.000 1.000
15.000 3.000 1.000
15.000 4.000 1.000
15.000 5.000 1.000
15.000 6.000 1.000
15.000 7.000 1.000
15.000 8.000 1.000
15.000 9.000 1.000
15.000 10.000 0.000
15.000 11.000 0.000
15.000 12.000 0.000
15.000 13.000 0.000
15.000 14.000 0.000
15.000 15.000 0.000
15.000 16.000 0.000
15.000 17.000 0.000
15.000 18.000 0.000
15.000 19.000 0.000
15.000 20.000 0.000
15.000 21.000 0.000
15.000 22.000 0.000
15.000 23.000 0.000
15.000 24.000 0.000
15.000 25.000 0.000
15.000 26.000 0.000
15.000 27.000 0.000
15.000 28.000 0.000
15.000 29.000 0.000
15.000 30.000 0.000
15.000 31.000 0.000
15.000 32.000 0.000
15.000 33.000 0.000
15.000 34.000 0.000
15.000 35.000 0.000
15.000 36.000 0.000
15.000 37.000 0.000
15.000 38.000 0.000
15.000 39.000 0.000
15.000 40.000 0.000
15.000 41.000 0.000
15.000 42.000 0.000
15.000 43.000 0.000
15.000 44.000 0.000
16.000 1.000 1.000
16.000 2.000 1.000
16.000 3.000 1.000
16.000 4.000 1.000
16.000 5.000 1.000
16.000 6.000 1.000
16.000 7.000 1.000
16.000 8.000 1.000
16.000 9.000 1.000
16.000 10.000 0.000
16.000 11.000 0.000
16.000 12.000 0.000
16.000 13.000 0.000
16.000 14.000 0.000
16.000 15.000 0.000
16.000 16.000 0.000
16.000 17.000 0.000
16.000 18.000 0.000
16.000 19.000 0.000
16.000 20.000 0.000
16.000 21.000 0.000
16.000 22.000 0.000
16.000 23.000 0.000
16.000 24.000 0.000
16.000 25.000 0.000
16.000 26.000 0.000
16.000 27.000 0.000
16.000 28.000 0.000
16.000 29.000 0.000
16.000 30.000 0.000
16.000 31.000 0.000
16.000 32.000 0.000
16.000 33.000 0.000
16.000 34.000 0.000
16.000 35.000 0.000
16.000 36.000 0.000
16.000 37.000 0.000
16.000 38.000 0.000
16.000 39.000 0.000
16.000 40.000 0.000
16.000 41.000 0.000
16.000 42.000 0.000
16.000 43.000 0.000
16.000 44.000 0.000
17.000 1.000 1.000
17.000 2.000 1.000
17.000 3.000 1.000
17.000 4.000 1.000
17.000 5.000 1.000
17.000 6.000 1.000
17.000 7.000 1.000
17.000 8.000 1.000
17.000 9.000 1.000
17.000 10.000 0.000
17.000 11.000 0.000
17.000 12.000 0.000
17.000 13.000 0.000
17.000 14.000 0.000
17.000 15.000 0.000
17.000 16.000 0.000
17.000 17.000 0.000
17.000 18.000 0.000
17.000 19.000 0.000
17.000 20.000 0.000
17.000 21.000 0.000
17.000 22.000 0.000
17.000 23.000 0.000
17.000 24.000 0.000
17.000 25.000 0.000
17.000 26.000 0.000
17.000 27.000 0.000
17.000 28.000 0.000
17.000 29.000 0.000
17.000 30.000 0.000
17.000 31.000 0.000
17.000 32.000 0.000
17.000 33.000 0.000
17.000 34.000 0.000
17.000 35.000 0.000
17.000 36.000 0.000
17.000 37.000 0.000
17.000 38.000 0.000
17.000 39.000 0.000
17.000 40.000 0.000
17.000 41.000 0.000
17.000 42.000 0.000
17.000 43.000 0.000
17.000 44.000 0.000
18.000 1.000 1.000
18.000 2.000 1.000
18.000 3.000 1.000
18.000 4.000 1.000
18.000 5.000 1.000
18.000 6.000 1.000
18.000 7.000 1.000
18.000 8.000 1.000
18.000 9.000 1.000
18.000 10.000 0.000
18.000 11.000 0.000
18.000 12.000 0.000
18.000 13.000 0.000
18.000 14.000 0.000
18.000 15.000 0.000
18.000 16.000 0.000
18.000 17.000 0.000
18.000 18.000 0.000
18.000 19.000 0.000
18.000 20.000 0.000
18.000 21.000 0.000
18.000 22.000 0.000
18.000 23.000 0.000
18.000 24.000 0.000
18.000 25.000 0.000
18.000 26.000 0.000
18.000 27.000 0.000
18.000 28.000 0.000
18.000 29.000 0.000
18.000 30.000 0.000
18.000 31.000 0.000
18.000 32.000 0.000
18.000 33.000 0.000
18.000 34.000 0.000
18.000 35.000 0.000
18.000 36.000 0.000
18.000 37.000 0.000
18.000 38.000 0.000
18.000 39.000 0.000
18.000 40.000 0.000
18.000 41.000 0.000
18.000 42.000 0.000
18.000 43.000 0.000
18.000 44.000 0.000
19.000 1.000 1.000
19.000 2.000 1.000
19.000 3.000 1.000
19.000 4.000 1.000
19.000 5.000 1.000
19.000 6.000 1.000
19.000 7.000 1.000
19.000 8.000 1.000
19.000 9.000 1.000
19.000 10.000 0.000
19.000 11.000 0.000
19.000 12.000 0.000
19.000 13.000 0.000
19.000 14.000 0.000
19.000 15.000 0.000
19.000 16.000 0.000
19.000 17.000 0.000
19.000 18.000 0.000
19.000 19.000 0.000
19.000 20.000 0.000
19.000 21.000 0.000
19.000 22.000 0.000
19.000 23.000 0.000
19.000 24.000 0.000
19.000 25.000 0.000
19.000 26.000 0.000
19.000 27.000 0.000
19.000 28.000 0.000
19.000 29.000 0.000
19.000 30.000 0.000
19.000 31.000 0.000
19.000 32.000 0.000
19.000 33.000 0.000
19.000 34.000 0.000
19.000 35.000 0.000
19.000 36.000 0.000
19.000 37.000 0.000
19.000 38.000 0.000
19.000 39.000 0.000
19.000 40.000 0.000
19.000 41.000 0.000
19.000 42.000 0.000
19.000 43.000 0.000
19.000 44.000 0.000
20.000 1.000 1.000
20.000 2.000 1.000
20.000 3.000 1.000
20.000 4.000 1.000
20.000 5.000 1.000
20.000 6.000 1.000
20.000 7.000 1.000
20.000 8.000 1.000
20.000 9.000 1.000
20.000 10.000 0.000
20.000 11.000 0.000
20.000 12.000 0.000
20.000 13.000 0.000
20.000 14.000 0.000
20.000 15.000 0.000
20.000 16.000 0.000
20.000 17.000 0.000
20.000 18.000 0.000
20.000 19.000 0.000
20.000 20.000 0.000
20.000 21.000 0.000
20.000 22.000 0.000
20.000 23.000 0.000
20.000 24.000 0.000
20.000 25.000 0.000
20.000 26.000 0.000
20.000 27.000 0.000
20.000 28.000 0.000
20.000 29.000 0.000
20.000 30.000 0.000
20.000 31.000 0.000
20.000 32.000 0.000
20.000 33.000 0.000
20.000 34.000 0.000
20.000 35.000 0.000
20.000 36.000 0.000
20.000 37.000 0.000
20.000 38.000 0.000
20.000 39.000 0.000
20.000 40.000 0.000
20.000 41.000 0.000
20.000 42.000 0.000
20.000 43.000 0.000
20.000 44.000 0.000
21.000 1.000 1.000
21.000 2.000 1.000
21.000 3.000 1.000
21.000 4.000 1.000
21.000 5.000 1.000
21.000 6.000 1.000
21.000 7.000 1.000
21.000 8.000 1.000
21.000 9.000 1.000
21.000 10.000 0.000
21.000 11.000 0.000
21.000 12.000 0.000
21.000 13.000 0.000
21.000 14.000 0.000
21.000 15.000 0.000
21.000 16.000 0.000
21.000 17.000 0.000
21.000 18.000 0.000
21.000 19.000 0.000
21.000 20.000 0.000
21.000 21.000 0.000
21.000 22.000 0.000
21.000 23.000 0.000
21.000 24.000 0.000
21.000 25.000 0.000
21.000 26.000 0.000
21.000 27.000 0.000
21.000 28.000 0.000
21.000 29.000 0.000
21.000 30.000 0.000
21.000 31.000 0.000
21.000 32.000 0.000
21.000 33.000 0.000
21.000 34.000 0.000
21.000 35.000 0.000
21.000 36.000 0.000
21.000 37.000 0.000
21.000 38.000 0.000
21.000 39.000 0.000
21.000 40.000 0.000
21.000 41.000 0.000
21.000 42.000 0.000
21.000 43.000 0.000
21.000 44.000 0.000
22.000 1.000 1.000
22.000 2.000 1.000
22.000 3.000 1.000
22.000 4.000 1.000
22.000 5.000 1.000
22.000 6.000 1.000
22.000 7.000 1.000
22.000 8.000 1.000
22.000 9.000 1.000
22.000 10.000 0.000
22.000 11.000 0.000
22.000 12.000 0.000
22.000 13.000 0.000
22.000 14.000 0.000
22.000 15.000 0.000
22.000 16.000 0.000
22.000 17.000 0.000
22.000 18.000 0.000
22.000 19.000 0.000
22.000 20.000 0.000
22.000 21.000 0.000
22.000 22.000 0.000
22.000 23.000 0.000
22.000 24.000 0.000
22.000 25.000 0.000
22.000 26.000 0.000
22.000 27.000 0.000
22.000 28.000 0.000
22.000 29.000 0.000
22.000 30.000 0.000
22.000 31.000 0.000
22.000 32.000 0.000
22.000 33.000 0.000
22.000 34.000 0.000
22.000 35.000 0.000
22.000 36.000 0.000
22.000 37.000 0.000
22.000 38.000 0.000
22.000 39.000 0.000
22.000 40.000 0.000
22.000 41.000 0.000
22.000 42.000 0.000
22.000 43.000 0.000
22.000 44.000 0.000
23.000 1.000 1.000
23.000 2.000 1.000
23.000 3.000 1.000
23.000 4.000 1.000
23.000 5.000 1.000
23.000 6.000 1.000
23.000 7.000 1.000
23.000 8.000 1.000
23.000 9.000 1.000
23.000 10.000 0.000
23.000 11.000 0.000
23.000 12.000 0.000
23.000 13.000 0.000
23.000 14.000 0.000
23.000 15.000 0.000
23.000 16.000 0.000
23.000 17.000 0.000
23.000 18.000 0.000
23.000 19.000 0.000
23.000 20.000 0.000
23.000 21.000 0.000
23.000 22.000 0.000
23.000 23.000 0.000
23.000 24.000 0.000
23.000 25.000 0.000
23.000 26.000 0.000
23.000 27.000 0.000
23.000 28.000 0.000
23.000 29.000 0.000
23.000 30.000 0.000
23.000 31.000 0.000
23.000 32.000 0.000
23.000 33.000 0.000
23.000 34.000 0.000
23.000 35.000 0.000
23.000 36.000 0.000
23.000 37.000 0.000
23.000 38.000 0.000
23.000 39.000 0.000
23.000 40.000 0.000
23.000 41.000 0.000
23.000 42.000 0.000
23.000 43.000 0.000
23.000 44.000 0.000
24.000 1.000 1.000
24.000 2.000 1.000
24.000 3.000 1.000
24.000 4.000 1.000
24.000 5.000 1.000
24.000 6.000 1.000
24.000 7.000 1.000
24.000 8.000 1.000
24.000 9.000 1.000
24.000 10.000 0.000
24.000 11.000 0.000
24.000 12.000 0.000
24.000 13.000 0.000
24.000 14.000 0.000
24.000 15.000 0.000
24.000 16.000 0.000
24.000 17.000 0.000
24.000 18.000 0.000
24.000 19.000 0.000
24.000 20.000 0.000
24.000 21.000 0.000
24.000 22.000 0.000
24.000 23.000 0.000
24.000 24.000 0.000
24.000 25.000 0.000
24.000 26.000 0.000
24.000 27.000 0.000
24.000 28.000 0.000
24.000 29.000 0.000
24.000 30.000 0.000
24.000 31.000 0.000
24.000 32.000 0.000
24.000 33.000 0.000
24.000 34.000 0.000
24.000 35.000 0.000
24.000 36.000 0.000
24.000 37.000 0.000
24.000 38.000 0.000
24.000 39.000 0.000
24.000 40.000 0.000
24.000 41.000 0.000
24.000 42.000 0.000
24.000 43.000 0.000
24.000 44.000 0.000
25.000 1.000 1.000
25.000 2.000 1.000
25.000 3.000 1.000
25.000 4.000 1.000
25.000 5.000 1.000
25.000 6.000 1.000
25.000 7.000 1.000
25.000 8.000 1.000
25.000 9.000 1.000
25.000 10.000 0.000
25.000 11.000 0.000
25.000 12.000 0.000
25.000 13.000 0.000
25.000 14.000 0.000
25.000 15.000 0.000
25.000 16.000 0.000
25.000 17.000 0.000
25.000 18.000 0.000
25.000 19.000 0.000
25.000 20.000 0.000
25.000 21.000 0.000
25.000 22.000 0.000
25.000 23.000 0.000
25.000 24.000 0.000
25.000 25.000 0.000
25.000 26.000 0.000
25.000 27.000 0.000
25.000 28.000 0.000
25.000 29.000 0.000
25.000 30.000 0.000
25.000 31.000 0.000
25.000 32.000 0.000
25.000 33.000 0.000
25.000 34.000 0.000
25.000 35.000 0.000
25.000 36.000 0.000
25.000 37.000 0.000
25.000 38.000 0.000
25.000 39.000 0.000
25.000 40.000 0.000
25.000 41.000 0.000
25.000 42.000 0.000
25.000 43.000 0.000
25.000 44.000 0.000
26.000 1.000 1.000
26.000 2.000 1.000
26.000 3.000 1.000
26.000 4.000 1.000
26.000 5.000 1.000
26.000 6.000 1.000
26.000 7.000 1.000
26.000 8.000 1.000
26.000 9.000 1.000
26.000 10.000 0.000
26.000 11.000 0.000
26.000 12.000 0.000
26.000 13.000 0.000
26.000 14.000 0.000
26.000 15.000 0.000
26.000 16.000 0.000
26.000 17.000 0.000
26.000 18.000 0.000
26.000 19.000 0.000
26.000 20.000 0.000
26.000 21.000 0.000
26.000 22.000 0.000
26.000 23.000 0.000
26.000 24.000 0.000
26.000 25.000 0.000
26.000 26.000 0.000
26.000 27.000 0.000
26.000 28.000 0.000
26.000 29.000 0.000
26.000 30.000 0.000
26.000 31.000 0.000
26.000 32.000 0.000
26.000 33.000 0.000
26.000 34.000 0.000
26.000 35.000 0.000
26.000 36.000 0.000
26.000 37.000 0.000
26.000 38.000 0.000
26.000 39.000 0.000
26.000 40.000 0.000
26.000 41.000 0.000
26.000 42.000 0.000
26.000 43.000 0.000
26.000 44.000 0.000
27.000 1.000 1.000
27.000 2.000 1.000
27.000 3.000 1.000
27.000 4.000 1.000
27.000 5.000 1.000
27.000 6.000 1.000
27.000 7.000 1.000
27.000 8.000 1.000
27.000 9.000 1.000
27.000 10.000 0.000
27.000 11.000 0.000
27.000 12.000 0.000
27.000 13.000 0.000
27.000 14.000 0.000
27.000 15.000 0.000
27.000 16.000 0.000
27.000 17.000 0.000
27.000 18.000 0.000
27.000 19.000 0.000
27.000 20.000 0.000
27.000 21.000 0.000
27.000 22.000 0.000
27.000 23.000 0.000
27.000 24.000 0.000
27.000 25.000 0.000
27.000 26.000 0.000
27.000 27.000 0.000
27.000 28.000 0.000
27.000 29.000 0.000
27.000 30.000 0.000
27.000 31.000 0.000
27.000 32.000 0.000
27.000 33.000 0.000
27.000 34.000 0.000
27.000 35.000 0.000
27.000 36.000 0.000
27.000 37.000 0.000
27.000 38.000 0.000
27.000 39.000 0.000
27.000 40.000 0.000
27.000 41.000 0.000
27.000 42.000 0.000
27.000 43.000 0.000
27.000 44.000 0.000
28.000 1.000 1.000
28.000 2.000 1.000
28.000 3.000 1.000
28.000 4.000 1.000
28.000 5.000 1.000
28.000 6.000 1.000
28.000 7.000 1.000
28.000 8.000 1.000
28.000 9.000 1.000
28.000 10.000 0.000
28.000 11.000 0.000
28.000 12.000 0.000
28.000 13.000 0.000
28.000 14.000 0.000
28.000 15.000 0.000
28.000 16.000 0.000
28.000 17.000 0.000
28.000 18.000 0.000
28.000 19.000 0.000
28.000 20.000 0.000
28.000 21.000 0.000
28.000 22.000 0.000
28.000 23.000 0.000
28.000 24.000 0.000
28.000 25.000 0.000
28.000 26.000 0.000
28.000 27.000 0.000
28.000 28.000 0.000
28.000 29.000 0.000
28.000 30.000 0.000
28.000 31.000 0.000
28.000 32.000 0.000
28.000 33.000 0.000
28.000 34.000 0.000
28.000 35.000 0.000
28.000 36.000 0.000
28.000 37.000 0.000
28.000 38.000 0.000
28.000 39.000 0.000
28.000 40.000 0.000
28.000 41.000 0.000
28.000 42.000 0.000
28.000 43.000 0.000
28.000 44.000 0.000
29.000 1.000 1.000
29.000 2.000 1.000
29.000 3.000 1.000
29.000 4.000 1.000
29.000 5.000 1.000
29.000 6.000 1.000
29.000 7.000 1.000
29.000 8.000 1.000
29.000 9.000 1.000
29.000 10.000 0.000
29.000 11.000 0.000
29.000 12.000 0.000
29.000 13.000 0.000
29.000 14.000 0.000
29.000 15.000 0.000
29.000 16.000 0.000
29.000 17.000 0.000
29.000 18.000 0.000
29.000 19.000 0.000
29.000 20.000 0.000
29.000 21.000 0.000
29.000 22.000 0.000
29.000 23.000 0.000
29.000 24.000 0.000
29.000 25.000 0.000
29.000 26.000 0.000
29.000 27.000 0.000
29.000 28.000 0.000
29.000 29.000 0.000
29.000 30.000 0.000
29.000 31.000 0.000
29.000 32.000 0.000
29.000 33.000 0.000
29.000 34.000 0.000
29.000 35.000 0.000
29.000 36.000 0.000
29.000 37.000 0.000
29.000 38.000 0.000
29.000 39.000 0.000
29.000 40.000 0.000
29.000 41.000 0.000
29.000 42.000 0.000
29.000 43.000 0.000
29.000 44.000 0.000
30.000 1.000 1.000
30.000 2.000 1.000
30.000 3.000 1.000
30.000 4.000 1.000
30.000 5.000 1.000
30.000 6.000 1.000
30.000 7.000 1.000
30.000 8.000 1.000
30.000 9.000 1.000
30.000 10.000 0.000
30.000 11.000 0.000
30.000 12.000 0.000
30.000 13.000 0.000
30.000 14.000 0.000
30.000 15.000 0.000
30.000 16.000 0.000
30.000 17.000 0.000
30.000 18.000 0.000
30.000 19.000 0.000
30.000 20.000 0.000
30.000 21.000 0.000
30.000 22.000 0.000
30.000 23.000 0.000
30.000 24.000 0.000
30.000 25.000 0.000
30.000 26.000 0.000
30.000 27.000 0.000
30.000 28.000 0.000
30.000 29.000 0.000
30.000 30.000 0.000
30.000 31.000 0.000
30.000 32.000 0.000
30.000 33.000 0.000
30.000 34.000 0.000
30.000 35.000 0.000
30.000 36.000 0.000
30.000 37.000 0.000
30.000 38.000 0.000
30.000 39.000 0.000
30.000 40.000 0.000
30.000 41.000 0.000
30.000 42.000 0.000
30.000 43.000 0.000
30.000 44.000 0.000
31.000 1.000 1.000
31.000 2.000 1.000
31.000 3.000 1.000
31.000 4.000 1.000
31.000 5.000 1.000
31.000 6.000 1.000
31.000 7.000 1.000
31.000 8.000 1.000
31.000 9.000 1.000
31.000 10.000 0.000
31.000 11.000 0.000
31.000 12.000 0.000
31.000 13.000 0.000
31.000 14.000 0.000
31.000 15.000 0.000
31.000 16.000 0.000
31.000 17.000 0.000
31.000 18.000 0.000
31.000 19.000 0.000
31.000 20.000 0.000
31.000 21.000 0.000
31.000 22.000 0.000
31.000 23.000 0.000
31.000 24.000 0.000
31.000 25.000 0.000
31.000 26.000 0.000
31.000 27.000 0.000
31.000 28.000 0.000
31.000 29.000 0.000
31.000 30.000 0.000
31.000 31.000 0.000
31.000 32.000 0.000
31.000 33.000 0.000
31.000 34.000 0.000
31.000 35.000 0.000
31.000 36.000 0.000
31.000 37.000 0.000
31.000 38.000 0.000
31.000 39.000 0.000
31.000 40.000 0.000
31.000 41.000 0.000
31.000 42.000 0.000
31.000 43.000 0.000
31.000 44.000 0.000
32.000 1.000 1.000
32.000 2.000 1.000
32.000 3.000 1.000
32.000 4.000 1.000
32.000 5.000 1.000
32.000 6.000 1.000
32.000 7.000 1.000
32.000 8.000 1.000
32.000 9.000 1.000
32.000 10.000 0.000
32.000 11.000 0.000
32.000 12.000 0.000
32.000 13.000 0.000
32.000 14.000 0.000
32.000 15.000 0.000
32.000 16.000 0.000
32.000 17.000 0.000
32.000 18.000 0.000
32.000 19.000 0.000
32.000 20.000 0.000
32.000 21.000 0.000
32.000 22.000 0.000
32.000 23.000 0.000
32.000 24.000 0.000
32.000 25.000 0.000
32.000 26.000 0.000
32.000 27.000 0.000
32.000 28.000 0.000
32.000 29.000 0.000
32.000 30.000 0.000
32.000 31.000 0.000
32.000 32.000 0.000
32.000 33.000 0.000
32.000 34.000 0.000
32.000 35.000 0.000
32.000 36.000 0.000
32.000 37.000 0.000
32.000 38.000 0.000
32.000 39.000 0.000
32.000 40.000 0.000
32.000 41.000 0.000
32.000 42.000 0.000
32.000 43.000 0.000
32.000 44.000 0.000
33.000 1.000 1.000
33.000 2.000 1.000
33.000 3.000 1.000
33.000 4.000 1.000
33.000 5.000 1.000
33.000 6.000 1.000
33.000 7.000 1.000
33.000 8.000 1.000
33.000 9.000 1.000
33.000 10.000 0.000
33.000 11.000 0.000
33.000 12.000 0.000
33.000 13.000 0.000
33.000 14.000 0.000
33.000 15.000 0.000
33.000 16.000 0.000
33.000 17.000 0.000
33.000 18.000 0.000
33.000 19.000 0.000
33.000 20.000 0.000
33.000 21.000 0.000
33.000 22.000 0.000
33.000 23.000 0.000
33.000 24.000 0.000
33.000 25.000 0.000
33.000 26.000 0.000
33.000 27.000 0.000
33.000 28.000 0.000
33.000 29.000 0.000
33.000 30.000 0.000
33.000 31.000 0.000
33.000 32.000 0.000
33.000 33.000 0.000
33.000 34.000 0.000
33.000 35.000 0.000
33.000 36.000 0.000
33.000 37.000 0.000
33.000 38.000 0.000
33.000 39.000 0.000
33.000 40.000 0.000
33.000 41.000 0.000
33.000 42.000 0.000
33.000 43.000 0.000
33.000 44.000 0.000
34.000 1.000 1.000
34.000 2.000 1.000
34.000 3.000 1.000
34.000 4.000 1.000
34.000 5.000 1.000
34.000 6.000 1.000
34.000 7.000 1.000
34.000 8.000 1.000
34.000 9.000 1.000
34.000 10.000 0.000
34.000 11.000 0.000
34.000 12.000 0.000
34.000 13.000 0.000
34.000 14.000 0.000
34.000 15.000 0.000
34.000 16.000 0.000
34.000 17.000 0.000
34.000 18.000 0.000
34.000 19.000 0.000
34.000 20.000 0.000
34.000 21.000 0.000
34.000 22.000 0.000
34.000 23.000 0.000
34.000 24.000 0.000
34.000 25.000 0.000
34.000 26.000 0.000
34.000 27.000 0.000
34.000 28.000 0.000
34.000 29.000 0.000
34.000 30.000 0.000
34.000 31.000 0.000
34.000 32.000 0.000
34.000 33.000 0.000
34.000 34.000 0.000
34.000 35.000 0.000
34.000 36.000 0.000
34.000 37.000 0.000
34.000 38.000 0.000
34.000 39.000 0.000
34.000 40.000 0.000
34.000 41.000 0.000
34.000 42.000 0.000
34.000 43.000 0.000
34.000 44.000 0.000
35.000 1.000 1.000
35.000 2.000 1.000
35.000 3.000 1.000
35.000 4.000 1.000
35.000 5.000 1.000
35.000 6.000 1.000
35.000 7.000 1.000
35.000 8.000 1.000
35.000 9.000 1.000
35.000 10.000 0.000
35.000 11.000 0.000
35.000 12.000 0.000
35.000 13.000 0.000
35.000 14.000 0.000
35.000 15.000 0.000
35.000 16.000 0.000
35.000 17.000 0.000
35.000 18.000 0.000
35.000 19.000 0.000
35.000 20.000 0.000
35.000 21.000 0.000
35.000 22.000 0.000
35.000 23.000 0.000
35.000 24.000 0.000
35.000 25.000 0.000
35.000 26.000 0.000
35.000 27.000 0.000
35.000 28.000 0.000
35.000 29.000 0.000
35.000 30.000 0.000
35.000 31.000 0.000
35.000 32.000 0.000
35.000 33.000 0.000
35.000 34.000 0.000
35.000 35.000 0.000
35.000 36.000 0.000
35.000 37.000 0.000
35.000 38.000 0.000
35.000 39.000 0.000
35.000 40.000 0.000
35.000 41.000 0.000
35.000 42.000 0.000
35.000 43.000 0.000
35.000 44.000 0.000
36.000 1.000 1.000
36.000 2.000 1.000
36.000 3.000 1.000
36.000 4.000 1.000
36.000 5.000 1.000
36.000 6.000 1.000
36.000 7.000 1.000
36.000 8.000 1.000
36.000 9.000 1.000
36.000 10.000 0.000
36.000 11.000 0.000
36.000 12.000 0.000
36.000 13.000 0.000
36.000 14.000 0.000
36.000 15.000 0.000
36.000 16.000 0.000
36.000 17.000 0.000
36.000 18.000 0.000
36.000 19.000 0.000
36.000 20.000 0.000
36.000 21.000 0.000
36.000 22.000 0.000
36.000 23.000 0.000
36.000 24.000 0.000
36.000 25.000 0.000
36.000 26.000 0.000
36.000 27.000 0.000
36.000 28.000 0.000
36.000 29.000 0.000
36.000 30.000 0.000
36.000 31.000 0.000
36.000 32.000 0.000
36.000 33.000 0.000
36.000 34.000 0.000
36.000 35.000 0.000
36.000 36.000 0.000
36.000 37.000 0.000
36.000 38.000 0.000
36.000 39.000 0.000
36.000 40.000 0.000
36.000 41.000 0.000
36.000 42.000 0.000
36.000 43.000 0.000
36.000 44.000 0.000
37.000 1.000 1.000
37.000 2.000 1.000
37.000 3.000 1.000
37.000 4.000 1.000
37.000 5.000 1.000
37.000 6.000 1.000
37.000 7.000 1.000
37.000 8.000 1.000
37.000 9.000 1.000
37.000 10.000 0.000
37.000 11.000 0.000
37.000 12.000 0.000
37.000 13.000 0.000
37.000 14.000 0.000
37.000 15.000 0.000
37.000 16.000 0.000
37.000 17.000 0.000
37.000 18.000 0.000
37.000 19.000 0.000
37.000 20.000 0.000
37.000 21.000 0.000
37.000 22.000 0.000
37.000 23.000 0.000
37.000 24.000 0.000
37.000 25.000 0.000
37.000 26.000 0.000
37.000 27.000 0.000
37.000 28.000 0.000
37.000 29.000 0.000
37.000 30.000 0.000
37.000 31.000 0.000
37.000 32.000 0.000
37.000 33.000 0.000
37.000 34.000 0.000
37.000 35.000 0.000
37.000 36.000 0.000
37.000 37.000 0.000
37.000 38.000 0.000
37.000 39.000 0.000
37.000 40.000 0.000
37.000 41.000 0.000
37.000 42.000 0.000
37.000 43.000 0.000
37.000 44.000 0.000
38.000 1.000 1.000
38.000 2.000 1.000
38.000 3.000 1.000
38.000 4.000 1.000
38.000 5.000 1.000
38.000 6.000 1.000
38.000 7.000 1.000
38.000 8.000 1.000
38.000 9.000 1.000
38.000 10.000 0.000
38.000 11.000 0.000
38.000 12.000 0.000
38.000 13.000 0.000
38.000 14.000 0.000
38.000 15.000 0.000
38.000 16.000 0.000
38.000 17.000 0.000
38.000 18.000 0.000
38.000 19.000 0.000
38.000 20.000 0.000
38.000 21.000 0.000
38.000 22.000 0.000
38.000 23.000 0.000
38.000 24.000 0.000
38.000 25.000 0.000
38.000 26.000 0.000
38.000 27.000 0.000
38.000 28.000 0.000
38.000 29.000 0.000
38.000 30.000 0.000
38.000 31.000 0.000
38.000 32.000 0.000
38.000 33.000 0.000
38.000 34.000 0.000
38.000 35.000 0.000
38.000 36.000 0.000
38.000 37.000 0.000
38.000 38.000 0.000
38.000 39.000 0.000
38.000 40.000 0.000
38.000 41.000 0.000
38.000 42.000 0.000
38.000 43.000 0.000
38.000 44.000 0.000
39.000 1.000 1.000
39.000 2.000 1.000
39.000 3.000 1.000
39.000 4.000 1.000
39.000 5.000 1.000
39.000 6.000 1.000
39.000 7.000 1.000
39.000 8.000 1.000
39.000 9.000 1.000
39.000 10.000 0.000
39.000 11.000 0.000
39.000 12.000 0.000
39.000 13.000 0.000
39.000 14.000 0.000
39.000 15.000 0.000
39.000 16.000 0.000
39.000 17.000 0.000
39.000 18.000 0.000
39.000 19.000 0.000
39.000 20.000 0.000
39.000 21.000 0.000
39.000 22.000 0.000
39.000 23.000 0.000
39.000 24.000 0.000
39.000 25.000 0.000
39.000 26.000 0.000
39.000 27.000 0.000
39.000 28.000 0.000
39.000 29.000 0.000
39.000 30.000 0.000
39.000 31.000 0.000
39.000 32.000 0.000
39.000 33.000 0.000
39.000 34.000 0.000
39.000 35.000 0.000
39.000 36.000 0.000
39.000 37.000 0.000
39.000 38.000 0.000
39.000 39.000 0.000
39.000 40.000 0.000
39.000 41.000 0.000
39.000 42.000 0.000
39.000 43.000 0.000
39.000 44.000 0.000
40.000 1.000 1.000
40.000 2.000 1.000
40.000 3.000 1.000
40.000 4.000 1.000
40.000 5.000 1.000
40.000 6.000 1.000
40.000 7.000 1.000
40.000 8.000 1.000
40.000 9.000 1.000
40.000 10.000 0.000
40.000 11.000 0.000
40.000 12.000 0.000
40.000 13.000 0.000
40.000 14.000 0.000
40.000 15.000 0.000
40.000 16.000 0.000
40.000 17.000 0.000
40.000 18.000 0.000
40.000 19.000 0.000
40.000 20.000 0.000
40.000 21.000 0.000
40.000 22.000 0.000
40.000 23.000 0.000
40.000 24.000 0.000
40.000 25.000 0.000
40.000 26.000 0.000
40.000 27.000 0.000
40.000 28.000 0.000
40.000 29.000 0.000
40.000 30.000 0.000
40.000 31.000 0.000
40.000 32.000 0.000
40.000 33.000 0.000
40.000 34.000 0.000
40.000 35.000 0.000
40.000 36.000 0.000
40.000 37.000 0.000
40.000 38.000 0.000
40.000 39.000 0.000
40.000 40.000 0.000
40.000 41.000 0.000
40.000 42.000 0.000
40.000 43.000 0.000
40.000 44.000 0.000
41.000 1.000 1.000
41.000 2.000 1.000
41.000 3.000 1.000
41.000 4.000 1.000
41.000 5.000 1.000
41.000 6.000 1.000
41.000 7.000 1.000
41.000 8.000 1.000
41.000 9.000 1.000
41.000 10.000 0.000
41.000 11.000 0.000
41.000 12.000 0.000
41.000 13.000 0.000
41.000 14.000 0.000
41.000 15.000 0.000
41.000 16.000 0.000
41.000 17.000 0.000
41.000 18.000 0.000
41.000 19.000 0.000
41.000 20.000 0.000
41.000 21.000 0.000
41.000 22.000 0.000
41.000 23.000 0.000
41.000 24.000 0.000
41.000 25.000 0.000
41.000 26.000 0.000
41.000 27.000 0.000
41.000 28.000 0.000
41.000 29.000 0.000
41.000 30.000 0.000
41.000 31.000 0.000
41.000 32.000 0.000
41.000 33.000 0.000
41.000 34.000 0.000
41.000 35.000 0.000
41.000 36.000 0.000
41.000 37.000 0.000
41.000 38.000 0.000
41.000 39.000 0.000
41.000 40.000 0.000
41.000 41.000 0.000
41.000 42.000 0.000
41.000 43.000 0.000
41.000 44.000 0.000
42.000 1.000 1.000
42.000 2.000 1.000
42.000 3.000 1.000
42.000 4.000 1.000
42.000 5.000 1.000
42.000 6.000 1.000
42.000 7.000 1.000
42.000 8.000 1.000
42.000 9.000 1.000
42.000 10.000 0.000
42.000 11.000 0.000
42.000 12.000 0.000
42.000 13.000 0.000
42.000 14.000 0.000
42.000 15.000 0.000
42.000 16.000 0.000
42.000 17.000 0.000
42.000 18.000 0.000
42.000 19.000 0.000
42.000 20.000 0.000
42.000 21.000 0.000
42.000 22.000 0.000
42.000 23.000 0.000
42.000 24.000 0.000
42.000 25.000 0.000
42.000 26.000 0.000
42.000 27.000 0.000
42.000 28.000 0.000
42.000 29.000 0.000
42.000 30.000 0.000
42.000 31.000 0.000
42.000 32.000 0.000
42.000 33.000 0.000
42.000 34.000 0.000
42.000 35.000 0.000
42.000 36.000 0.000
42.000 37.000 0.000
42.000 38.000 0.000
42.000 39.000 0.000
42.000 40.000 0.000
42.000 41.000 0.000
42.000 42.000 0.000
42.000 43.000 0.000
42.000 44.000 0.000
43.000 1.000 1.000
43.000 2.000 1.000
43.000 3.000 1.000
43.000 4.000 1.000
43.000 5.000 1.000
43.000 6.000 1.000
43.000 7.000 1.000
43.000 8.000 1.000
43.000 9.000 1.000
43.000 10.000 0.000
43.000 11.000 0.000
43.000 12.000 0.000
43.000 13.000 0.000
43.000 14.000 0.000
43.000 15.000 0.000
43.000 16.000 0.000
43.000 17.000 0.000
43.000 18.000 0.000
43.000 19.000 0.000
43.000 20.000 0.000
43.000 21.000 0.000
43.000 22.000 0.000
43.000 23.000 0.000
43.000 24.000 0.000
43.000 25.000 0.000
43.000 26.000 0.000
43.000 27.000 0.000
43.000 28.000 0.000
43.000 29.000 0.000
43.000 30.000 0.000
43.000 31.000 0.000
43.000 32.000 0.000
43.000 33.000 0.000
43.000 34.000 0.000
43.000 35.000 0.000
43.000 36.000 0.000
43.000 37.000 0.000
43.000 38.000 0.000
43.000 39.000 0.000
43.000 40.000 0.000
43.000 41.000 0.000
43.000 42.000 0.000
43.000 43.000 0.000
43.000 44.000 0.000
44.000 1.000 1.000
44.000 2.000 1.000
44.000 3.000 1.000
44.000 4.000 1.000
44.000 5.000 1.000
44.000 6.000 1.000
44.000 7.000 1.000
44.000 8.000 1.000
44.000 9.000 1.000
44.000 10.000 0.000
44.000 11.000 0.000
44.000 12.000 0.000
44.000 13.000 0.000
44.000 14.000 0.000
44.000 15.000 0.000
44.000 16.000 0.000
44.000 17.000 0.000
44.000 18.000 0.000
44.000 19.000 0.000
44.000 20.000 0.000
44.000 21.000 0.000
44.000 22.000 0.000
44.000 23.000 0.000
44.000 24.000 0.000
44.000 25.000 0.000
44.000 26.000 0.000
44.000 27.000 0.000
44.000 28.000 0.000
44.000 29.000 0.000
44.000 30.000 0.000
44.000 31.000 0.000
44.000 32.000 0.000
44.000 33.000 0.000
44.000 34.000 0.000
44.000 35.000 0.000
44.000 36.000 0.000
44.000 37.000 0.000
44.000 38.000 0.000
44.000 39.000 0.000
44.000 40.000 0.000
44.000 41.000 0.000
44.000 42.000 0.000
44.000 43.000 0.000
44.000 44.000 0.000


==> fig/numerical/real/errub08.txt <==
x y val
44.000 23.500 0.500
43.000 23.500 0.500
42.000 23.500 0.500
41.000 23.500 0.500
40.000 23.500 0.500
39.000 23.500 0.500
38.000 23.500 0.500
37.000 23.500 0.500
36.000 23.500 0.500
35.000 23.500 0.500
34.000 23.500 0.500
33.000 23.500 0.500
32.000 23.500 0.500
31.000 23.500 0.500
30.000 23.500 0.500
29.000 23.500 0.500
28.000 23.500 0.500
27.000 23.500 0.500
26.000 23.500 0.500
25.000 23.500 0.500
24.000 23.500 0.500
23.000 23.500 0.500
22.000 23.500 0.500
21.000 23.500 0.500
20.000 23.500 0.500
19.000 23.500 0.500
18.000 23.500 0.500
17.000 23.500 0.500
16.000 23.500 0.500
15.000 23.500 0.500
14.000 23.500 0.500
13.000 23.500 0.500
12.000 23.500 0.500
11.000 23.500 0.500
10.000 23.500 0.500
9.000 23.500 0.500
8.000 23.500 0.500
7.000 23.500 0.500
6.500 24.000 0.500
6.000 24.500 0.500
5.500 25.000 0.500
5.500 26.000 0.500
5.500 27.000 0.500
5.000 27.500 0.500
4.000 27.500 0.500
3.500 28.000 0.500
3.500 29.000 0.500
3.500 30.000 0.500
3.500 31.000 0.500
3.500 32.000 0.500
3.500 33.000 0.500
3.500 34.000 0.500
3.500 35.000 0.500
3.500 36.000 0.500
3.500 37.000 0.500
3.000 37.500 0.500
2.500 38.000 0.500
2.500 39.000 0.500
2.500 40.000 0.500
2.500 41.000 0.500
2.500 42.000 0.500
2.500 43.000 0.500
2.500 44.000 0.500


==> fig/numerical/real/errub09.txt <==
x y val
44.000 33.500 0.500
43.000 33.500 0.500
42.000 33.500 0.500
41.000 33.500 0.500
40.000 33.500 0.500
39.000 33.500 0.500
38.000 33.500 0.500
37.000 33.500 0.500
36.000 33.500 0.500
35.000 33.500 0.500
34.000 33.500 0.500
33.000 33.500 0.500
32.000 33.500 0.500
31.000 33.500 0.500
30.000 33.500 0.500
29.000 33.500 0.500
28.000 33.500 0.500
27.000 33.500 0.500
26.000 33.500 0.500
25.000 33.500 0.500
24.000 33.500 0.500
23.000 33.500 0.500
22.000 33.500 0.500
21.000 33.500 0.500
20.000 33.500 0.500
19.000 33.500 0.500
18.000 33.500 0.500
17.000 33.500 0.500
16.000 33.500 0.500
15.000 33.500 0.500
14.000 33.500 0.500
13.000 33.500 0.500
12.000 33.500 0.500
11.000 33.500 0.500
10.000 33.500 0.500
9.000 33.500 0.500
8.000 33.500 0.500
7.500 34.000 0.500
7.000 34.500 0.500
6.500 35.000 0.500
6.000 35.500 0.500
5.500 36.000 0.500
5.500 37.000 0.500
5.500 38.000 0.500
5.500 39.000 0.500
5.000 39.500 0.500
4.500 40.000 0.500
4.500 41.000 0.500
4.500 42.000 0.500
4.500 43.000 0.500
4.500 44.000 0.500


==> fig/numerical/real/hopkins_singular_values.txt <==
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.000000e+00 7.316148e-01 5.484590e-01 3.575127e-01
3.000000e+00 2.534395e-02 5.474774e-02 2.558545e-02
4.000000e+00 3.672848e-03 1.743120e-02 1.581356e-02
5.000000e+00 2.672800e-03 6.278412e-03 1.642159e-03
6.000000e+00 1.234238e-03 1.594166e-03 1.048181e-03
7.000000e+00 7.713555e-04 1.181696e-03 7.196612e-04
8.000000e+00 3.385933e-04 8.487614e-04 4.098606e-04
9.000000e+00 2.401363e-04 5.708743e-04 2.554723e-04
1.000000e+01 2.063293e-04 4.309598e-04 1.654180e-04
1.100000e+01 1.097025e-04 3.618806e-04 1.459149e-04
1.200000e+01 1.061549e-04 2.619377e-04 1.364121e-04
1.300000e+01 8.548166e-05 2.185434e-04 1.223846e-04
1.400000e+01 7.266833e-05 1.868535e-04 1.117267e-04
1.500000e+01 6.577775e-05 1.427807e-04 1.050006e-04
1.600000e+01 6.273743e-05 1.282707e-04 9.220708e-05
1.700000e+01 5.283165e-05 1.254188e-04 7.821158e-05
1.800000e+01 4.932170e-05 1.225292e-04 7.297019e-05
1.900000e+01 4.576648e-05 1.020413e-04 6.687232e-05
2.000000e+01 4.120000e-05 9.456697e-05 6.175873e-05
2.100000e+01 3.963201e-05 8.656649e-05 5.915594e-05
2.200000e+01 3.789383e-05 7.414704e-05 5.503924e-05
2.300000e+01 3.649602e-05 6.638399e-05 5.219863e-05
2.400000e+01 3.409121e-05 6.082045e-05 5.086827e-05
2.500000e+01 3.325190e-05 5.629964e-05 4.752746e-05
2.600000e+01 3.198494e-05 5.540258e-05 4.468690e-05
2.700000e+01 3.012925e-05 4.886583e-05 4.376693e-05
2.800000e+01 2.894055e-05 4.555162e-05 4.285938e-05
2.900000e+01 2.840385e-05 4.272226e-05 3.886804e-05
3.000000e+01 2.689446e-05 4.226418e-05 3.777069e-05
3.100000e+01 2.543977e-05 3.875025e-05 3.643374e-05
3.200000e+01 2.428924e-05 3.726169e-05 3.460300e-05
3.300000e+01 2.381201e-05 3.547132e-05 3.223542e-05
3.400000e+01 2.306601e-05 3.385118e-05 3.190512e-05
3.500000e+01 2.221178e-05 3.259932e-05 3.071131e-05
3.600000e+01 2.215536e-05 3.040315e-05 2.902620e-05
3.700000e+01 2.065673e-05 2.967412e-05 2.807894e-05
3.800000e+01 2.034963e-05 2.842360e-05 2.756781e-05
3.900000e+01 1.998858e-05 2.772101e-05 2.507259e-05
4.000000e+01 1.970456e-05 2.515876e-05 2.438080e-05
4.100000e+01 1.937753e-05 2.485413e-05 2.310278e-05
4.200000e+01 1.863029e-05 2.427601e-05 2.205883e-05
4.300000e+01 1.799320e-05 2.371742e-05 2.070501e-05
4.400000e+01 1.739704e-05 2.179036e-05 2.020743e-05
4.500000e+01 1.711033e-05 2.138470e-05 1.941211e-05
4.600000e+01 1.614996e-05 2.106172e-05 1.918959e-05
4.700000e+01 1.597533e-05 2.079502e-05 1.827901e-05
4.800000e+01 1.523818e-05 1.983800e-05 1.669508e-05
4.900000e+01 1.465141e-05 1.894672e-05 1.571320e-05
5.000000e+01 1.464612e-05 1.799885e-05 1.422009e-05
5.100000e+01 1.366422e-05 1.748138e-05 1.381025e-05
5.200000e+01 1.351863e-05 1.636465e-05 1.326566e-05
5.300000e+01 1.290957e-05 1.558834e-05 1.276799e-05
5.400000e+01 1.201392e-05 1.444654e-05 1.240978e-05
5.500000e+01 1.163140e-05 1.399294e-05 1.174976e-05
5.600000e+01 1.119279e-05 1.357391e-05 1.070306e-05
5.700000e+01 1.069582e-05 1.325623e-05 9.652567e-06
5.800000e+01 1.033073e-05 1.243115e-05 7.979727e-06


==> fig/numerical/real/mnist_error_10class.txt <==
2.500000e+01 1.286000e-01 1.337000e-01
7.500000e+01 7.580000e-02 7.930000e-02
1.250000e+02 6.270000e-02 6.450000e-02
1.750000e+02 5.770000e-02 5.930000e-02
2.250000e+02 5.520000e-02 5.540000e-02
2.750000e+02 5.380000e-02 5.440000e-02
3.250000e+02 5.230000e-02 5.350000e-02
3.750000e+02 5.120000e-02 5.250000e-02
4.250000e+02 4.980000e-02 5.190000e-02
4.750000e+02 4.990000e-02 5.130000e-02
5.250000e+02 4.930000e-02 4.970000e-02
5.750000e+02 4.850000e-02 4.930000e-02
6.250000e+02 4.790000e-02 4.870000e-02
6.750000e+02 4.750000e-02 4.970000e-02
7.250000e+02 4.800000e-02 4.970000e-02
7.750000e+02 4.700000e-02 4.920000e-02
8.250000e+02 4.690000e-02 4.880000e-02
8.750000e+02 4.670000e-02 4.740000e-02
9.250000e+02 4.660000e-02 4.700000e-02
9.750000e+02 4.650000e-02 4.680000e-02
1.025000e+03 4.610000e-02 4.770000e-02
1.075000e+03 4.610000e-02 4.750000e-02
1.125000e+03 4.600000e-02 4.810000e-02
1.175000e+03 4.550000e-02 4.710000e-02
1.225000e+03 4.550000e-02 4.660000e-02
1.275000e+03 4.530000e-02 4.610000e-02
1.325000e+03 4.540000e-02 4.700000e-02
1.375000e+03 4.490000e-02 4.690000e-02
1.425000e+03 4.530000e-02 4.550000e-02
1.475000e+03 4.520000e-02 4.600000e-02
1.525000e+03 4.510000e-02 4.540000e-02
1.575000e+03 4.540000e-02 4.590000e-02
1.625000e+03 4.500000e-02 4.580000e-02
1.675000e+03 4.460000e-02 4.510000e-02
1.725000e+03 4.490000e-02 4.520000e-02
1.775000e+03 4.470000e-02 4.570000e-02
1.825000e+03 4.480000e-02 4.590000e-02
1.875000e+03 4.470000e-02 4.510000e-02
1.925000e+03 4.440000e-02 4.560000e-02
1.975000e+03 4.440000e-02 4.560000e-02
2.025000e+03 4.450000e-02 4.560000e-02
2.075000e+03 4.460000e-02 4.510000e-02
2.125000e+03 4.480000e-02 4.490000e-02
2.175000e+03 4.440000e-02 4.460000e-02
2.225000e+03 4.460000e-02 4.500000e-02
2.275000e+03 4.410000e-02 4.520000e-02
2.325000e+03 4.420000e-02 4.490000e-02
2.375000e+03 4.430000e-02 4.430000e-02
2.425000e+03 4.430000e-02 4.480000e-02
2.475000e+03 4.420000e-02 4.470000e-02
2.525000e+03 4.450000e-02 4.500000e-02
2.575000e+03 4.430000e-02 4.480000e-02
2.625000e+03 4.430000e-02 4.490000e-02
2.675000e+03 4.450000e-02 4.500000e-02
2.725000e+03 4.440000e-02 4.510000e-02
2.775000e+03 4.400000e-02 4.570000e-02
2.825000e+03 4.460000e-02 4.560000e-02
2.875000e+03 4.470000e-02 4.550000e-02
2.925000e+03 4.430000e-02 4.500000e-02
2.975000e+03 4.470000e-02 4.490000e-02
3.025000e+03 4.430000e-02 4.460000e-02
3.075000e+03 4.440000e-02 4.450000e-02
3.125000e+03 4.440000e-02 4.450000e-02
3.175000e+03 4.430000e-02 4.460000e-02
3.225000e+03 4.420000e-02 4.480000e-02
3.275000e+03 4.450000e-02 4.480000e-02
3.325000e+03 4.460000e-02 4.470000e-02
3.375000e+03 4.470000e-02 4.470000e-02
3.425000e+03 4.440000e-02 4.470000e-02
3.475000e+03 4.440000e-02 4.470000e-02
3.525000e+03 4.440000e-02 4.460000e-02
3.575000e+03 4.440000e-02 4.460000e-02
3.625000e+03 4.440000e-02 4.540000e-02
3.675000e+03 4.420000e-02 4.530000e-02
3.725000e+03 4.440000e-02 4.530000e-02
3.775000e+03 4.420000e-02 4.500000e-02
3.825000e+03 4.420000e-02 4.560000e-02
3.875000e+03 4.410000e-02 4.520000e-02
3.925000e+03 4.440000e-02 4.500000e-02
3.975000e+03 4.470000e-02 4.470000e-02
4.025000e+03 4.430000e-02 4.470000e-02
4.075000e+03 4.420000e-02 4.430000e-02
4.125000e+03 4.420000e-02 4.460000e-02
4.175000e+03 4.420000e-02 4.470000e-02
4.225000e+03 4.420000e-02 4.460000e-02
4.275000e+03 4.410000e-02 4.460000e-02
4.325000e+03 4.410000e-02 4.470000e-02
4.375000e+03 4.430000e-02 4.520000e-02
4.425000e+03 4.390000e-02 4.470000e-02
4.475000e+03 4.420000e-02 4.450000e-02
4.525000e+03 4.420000e-02 4.480000e-02
4.575000e+03 4.420000e-02 4.460000e-02
4.625000e+03 4.410000e-02 4.440000e-02
4.675000e+03 4.420000e-02 4.430000e-02
4.725000e+03 4.410000e-02 4.430000e-02
4.775000e+03 4.410000e-02 4.430000e-02
4.825000e+03 4.390000e-02 4.420000e-02
4.875000e+03 4.400000e-02 4.420000e-02
4.925000e+03 4.400000e-02 4.420000e-02
4.975000e+03 4.370000e-02 4.370000e-02


==> fig/numerical/real/mnist_error_2class.txt <==
2.500000e+01 2.027748e-02 2.294557e-02
7.500000e+01 5.336179e-03 6.937033e-03
1.250000e+02 3.201708e-03 5.336179e-03
1.750000e+02 2.668090e-03 2.668090e-03
2.250000e+02 2.134472e-03 2.668090e-03
2.750000e+02 1.600854e-03 2.134472e-03
3.250000e+02 1.600854e-03 2.134472e-03
3.750000e+02 1.600854e-03 2.134472e-03
4.250000e+02 1.600854e-03 2.134472e-03
4.750000e+02 1.067236e-03 1.600854e-03
5.250000e+02 1.067236e-03 2.134472e-03
5.750000e+02 1.067236e-03 1.600854e-03
6.250000e+02 1.600854e-03 2.134472e-03
6.750000e+02 1.067236e-03 1.600854e-03
7.250000e+02 1.600854e-03 2.134472e-03
7.750000e+02 1.600854e-03 2.134472e-03
8.250000e+02 1.600854e-03 1.600854e-03
8.750000e+02 1.067236e-03 1.600854e-03
9.250000e+02 1.067236e-03 1.600854e-03
9.750000e+02 1.067236e-03 1.600854e-03
1.025000e+03 1.067236e-03 1.067236e-03
1.075000e+03 1.067236e-03 1.067236e-03
1.125000e+03 1.067236e-03 1.067236e-03
1.175000e+03 5.336179e-04 1.067236e-03
1.225000e+03 5.336179e-04 1.067236e-03
1.275000e+03 1.067236e-03 1.067236e-03
1.325000e+03 5.336179e-04 1.067236e-03
1.375000e+03 5.336179e-04 1.067236e-03
1.425000e+03 5.336179e-04 1.067236e-03
1.475000e+03 5.336179e-04 1.067236e-03
1.525000e+03 5.336179e-04 1.067236e-03
1.575000e+03 5.336179e-04 1.067236e-03
1.625000e+03 1.067236e-03 1.067236e-03
1.675000e+03 1.067236e-03 1.067236e-03
1.725000e+03 1.067236e-03 1.067236e-03
1.775000e+03 1.067236e-03 1.600854e-03
1.825000e+03 1.067236e-03 1.067236e-03
1.875000e+03 5.336179e-04 1.067236e-03
1.925000e+03 5.336179e-04 1.067236e-03
1.975000e+03 5.336179e-04 1.067236e-03
2.025000e+03 1.067236e-03 1.067236e-03
2.075000e+03 1.067236e-03 1.067236e-03
2.125000e+03 1.067236e-03 1.067236e-03
2.175000e+03 1.067236e-03 1.067236e-03
2.225000e+03 1.067236e-03 1.067236e-03
2.275000e+03 1.067236e-03 1.067236e-03
2.325000e+03 1.067236e-03 1.067236e-03
2.375000e+03 1.067236e-03 1.067236e-03
2.425000e+03 1.067236e-03 1.067236e-03
2.475000e+03 1.067236e-03 1.067236e-03
2.525000e+03 1.067236e-03 1.067236e-03
2.575000e+03 1.067236e-03 1.067236e-03
2.625000e+03 1.067236e-03 1.067236e-03
2.675000e+03 1.067236e-03 1.067236e-03
2.725000e+03 1.067236e-03 1.067236e-03
2.775000e+03 1.067236e-03 1.067236e-03
2.825000e+03 1.067236e-03 1.067236e-03
2.875000e+03 1.067236e-03 1.067236e-03
2.925000e+03 1.067236e-03 1.067236e-03
2.975000e+03 1.067236e-03 1.067236e-03
3.025000e+03 1.067236e-03 1.067236e-03
3.075000e+03 1.067236e-03 1.067236e-03
3.125000e+03 5.336179e-04 1.067236e-03
3.175000e+03 5.336179e-04 1.067236e-03
3.225000e+03 5.336179e-04 1.067236e-03
3.275000e+03 5.336179e-04 1.067236e-03
3.325000e+03 5.336179e-04 1.067236e-03
3.375000e+03 5.336179e-04 1.067236e-03
3.425000e+03 5.336179e-04 1.067236e-03
3.475000e+03 1.067236e-03 1.067236e-03
3.525000e+03 1.067236e-03 1.067236e-03
3.575000e+03 5.336179e-04 1.067236e-03
3.625000e+03 5.336179e-04 1.067236e-03
3.675000e+03 5.336179e-04 1.067236e-03
3.725000e+03 5.336179e-04 1.067236e-03
3.775000e+03 5.336179e-04 1.067236e-03
3.825000e+03 5.336179e-04 1.067236e-03
3.875000e+03 5.336179e-04 1.067236e-03
3.925000e+03 5.336179e-04 5.336179e-04
3.975000e+03 5.336179e-04 5.336179e-04
4.025000e+03 5.336179e-04 1.067236e-03
4.075000e+03 5.336179e-04 1.067236e-03
4.125000e+03 5.336179e-04 5.336179e-04
4.175000e+03 5.336179e-04 5.336179e-04
4.225000e+03 5.336179e-04 5.336179e-04
4.275000e+03 5.336179e-04 5.336179e-04
4.325000e+03 5.336179e-04 5.336179e-04
4.375000e+03 5.336179e-04 5.336179e-04
4.425000e+03 5.336179e-04 5.336179e-04
4.475000e+03 5.336179e-04 5.336179e-04
4.525000e+03 5.336179e-04 5.336179e-04
4.575000e+03 5.336179e-04 5.336179e-04
4.625000e+03 5.336179e-04 5.336179e-04
4.675000e+03 5.336179e-04 5.336179e-04
4.725000e+03 5.336179e-04 5.336179e-04
4.775000e+03 5.336179e-04 5.336179e-04
4.825000e+03 5.336179e-04 5.336179e-04
4.875000e+03 5.336179e-04 5.336179e-04
4.925000e+03 5.336179e-04 5.336179e-04
4.975000e+03 5.336179e-04 5.336179e-04


==> fig/numerical/real/mnist_error_5class.txt <==
2.500000e+01 1.025217e-01 1.087226e-01
7.500000e+01 5.808185e-02 6.035552e-02
1.250000e+02 4.733361e-02 4.940058e-02
1.750000e+02 4.154609e-02 4.423315e-02
2.250000e+02 3.947912e-02 4.443985e-02
2.750000e+02 3.906573e-02 3.968582e-02
3.250000e+02 3.637867e-02 3.741215e-02
3.750000e+02 3.493179e-02 3.782555e-02
4.250000e+02 3.431170e-02 3.493179e-02
4.750000e+02 3.327821e-02 3.451840e-02
5.250000e+02 3.327821e-02 3.410500e-02
5.750000e+02 3.265812e-02 3.389831e-02
6.250000e+02 3.224473e-02 3.224473e-02
6.750000e+02 3.183134e-02 3.307152e-02
7.250000e+02 3.286482e-02 3.410500e-02
7.750000e+02 3.141794e-02 3.348491e-02
8.250000e+02 3.183134e-02 3.224473e-02
8.750000e+02 3.059115e-02 3.245143e-02
9.250000e+02 3.059115e-02 3.141794e-02
9.750000e+02 3.017776e-02 3.203803e-02
1.025000e+03 2.976437e-02 3.348491e-02
1.075000e+03 2.976437e-02 3.265812e-02
1.125000e+03 2.997106e-02 3.265812e-02
1.175000e+03 3.017776e-02 3.162464e-02
1.225000e+03 3.059115e-02 3.141794e-02
1.275000e+03 3.017776e-02 3.079785e-02
1.325000e+03 3.100455e-02 3.183134e-02
1.375000e+03 2.997106e-02 3.079785e-02
1.425000e+03 3.059115e-02 3.121124e-02
1.475000e+03 2.873088e-02 3.121124e-02
1.525000e+03 2.914427e-02 3.038446e-02
1.575000e+03 2.914427e-02 3.100455e-02
1.625000e+03 2.935097e-02 3.100455e-02
1.675000e+03 2.873088e-02 2.976437e-02
1.725000e+03 2.873088e-02 3.038446e-02
1.775000e+03 2.955767e-02 3.059115e-02
1.825000e+03 2.935097e-02 3.038446e-02
1.875000e+03 2.935097e-02 3.079785e-02
1.925000e+03 2.935097e-02 3.038446e-02
1.975000e+03 2.893758e-02 2.976437e-02
2.025000e+03 2.893758e-02 2.955767e-02
2.075000e+03 2.893758e-02 2.997106e-02
2.125000e+03 2.852418e-02 2.935097e-02
2.175000e+03 2.852418e-02 2.873088e-02
2.225000e+03 2.893758e-02 2.914427e-02
2.275000e+03 2.852418e-02 2.873088e-02
2.325000e+03 2.893758e-02 2.893758e-02
2.375000e+03 2.852418e-02 2.914427e-02
2.425000e+03 2.873088e-02 2.997106e-02
2.475000e+03 2.852418e-02 2.955767e-02
2.525000e+03 2.873088e-02 2.976437e-02
2.575000e+03 2.935097e-02 2.976437e-02
2.625000e+03 2.873088e-02 2.997106e-02
2.675000e+03 2.893758e-02 2.935097e-02
2.725000e+03 2.935097e-02 2.955767e-02
2.775000e+03 2.935097e-02 2.976437e-02
2.825000e+03 2.935097e-02 2.997106e-02
2.875000e+03 2.893758e-02 2.955767e-02
2.925000e+03 2.893758e-02 2.914427e-02
2.975000e+03 2.914427e-02 2.976437e-02
3.025000e+03 2.873088e-02 2.976437e-02
3.075000e+03 2.852418e-02 2.955767e-02
3.125000e+03 2.873088e-02 2.935097e-02
3.175000e+03 2.873088e-02 2.914427e-02
3.225000e+03 2.873088e-02 2.955767e-02
3.275000e+03 2.852418e-02 2.955767e-02
3.325000e+03 2.831749e-02 2.955767e-02
3.375000e+03 2.852418e-02 2.997106e-02
3.425000e+03 2.852418e-02 2.955767e-02
3.475000e+03 2.873088e-02 2.914427e-02
3.525000e+03 2.873088e-02 2.976437e-02
3.575000e+03 2.852418e-02 2.935097e-02
3.625000e+03 2.852418e-02 2.935097e-02
3.675000e+03 2.811079e-02 2.893758e-02
3.725000e+03 2.831749e-02 2.852418e-02
3.775000e+03 2.831749e-02 2.873088e-02
3.825000e+03 2.852418e-02 2.873088e-02
3.875000e+03 2.811079e-02 2.831749e-02
3.925000e+03 2.831749e-02 2.873088e-02
3.975000e+03 2.811079e-02 2.852418e-02
4.025000e+03 2.831749e-02 2.873088e-02
4.075000e+03 2.852418e-02 2.852418e-02
4.125000e+03 2.831749e-02 2.873088e-02
4.175000e+03 2.790409e-02 2.811079e-02
4.225000e+03 2.790409e-02 2.831749e-02
4.275000e+03 2.811079e-02 2.831749e-02
4.325000e+03 2.811079e-02 2.831749e-02
4.375000e+03 2.831749e-02 2.873088e-02
4.425000e+03 2.790409e-02 2.831749e-02
4.475000e+03 2.831749e-02 2.852418e-02
4.525000e+03 2.831749e-02 2.831749e-02
4.575000e+03 2.831749e-02 2.873088e-02
4.625000e+03 2.831749e-02 2.873088e-02
4.675000e+03 2.831749e-02 2.852418e-02
4.725000e+03 2.790409e-02 2.831749e-02
4.775000e+03 2.811079e-02 2.831749e-02
4.825000e+03 2.811079e-02 2.811079e-02
4.875000e+03 2.811079e-02 2.831749e-02
4.925000e+03 2.811079e-02 2.852418e-02
4.975000e+03 2.811079e-02 2.811079e-02


==> fig/numerical/real/mnist_singular_values.txt <==
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.000000e+00 3.468822e-01 5.071233e-01 3.363861e-01
3.000000e+00 2.835241e-01 3.145285e-01 2.672821e-01
4.000000e+00 2.169551e-01 1.994608e-01 2.204437e-01
5.000000e+00 1.720580e-01 1.735994e-01 2.185190e-01
6.000000e+00 1.569241e-01 1.504345e-01 1.990671e-01
7.000000e+00 1.478399e-01 1.374103e-01 1.826565e-01
8.000000e+00 1.391174e-01 1.252685e-01 1.699526e-01
9.000000e+00 1.277096e-01 1.212959e-01 1.570507e-01
1.000000e+01 1.238697e-01 1.029730e-01 1.530541e-01
1.100000e+01 1.171021e-01 9.612483e-02 1.483672e-01
1.200000e+01 1.087336e-01 9.314874e-02 1.342161e-01
1.300000e+01 1.062203e-01 9.163402e-02 1.295788e-01
1.400000e+01 1.007512e-01 8.102251e-02 1.266954e-01
1.500000e+01 9.444127e-02 7.750596e-02 1.257007e-01
1.600000e+01 8.874290e-02 7.493570e-02 1.168996e-01
1.700000e+01 8.756514e-02 7.145241e-02 1.146763e-01
1.800000e+01 8.420045e-02 7.052022e-02 1.080005e-01
1.900000e+01 8.334105e-02 6.849517e-02 1.058309e-01
2.000000e+01 7.631143e-02 6.767947e-02 1.031308e-01
2.100000e+01 7.492037e-02 6.164104e-02 1.000110e-01
2.200000e+01 7.157915e-02 5.931531e-02 9.702585e-02
2.300000e+01 6.821044e-02 5.858330e-02 9.384098e-02
2.400000e+01 6.563648e-02 5.580600e-02 9.049455e-02
2.500000e+01 6.406873e-02 5.340884e-02 8.880450e-02
2.600000e+01 6.261083e-02 5.242340e-02 8.738751e-02
2.700000e+01 6.154099e-02 5.139895e-02 8.443559e-02
2.800000e+01 6.087904e-02 5.019580e-02 8.184643e-02
2.900000e+01 5.875689e-02 4.941465e-02 7.978671e-02
3.000000e+01 5.834874e-02 4.818161e-02 7.925113e-02
3.100000e+01 5.563312e-02 4.715015e-02 7.587429e-02
3.200000e+01 5.391151e-02 4.640974e-02 7.470232e-02
3.300000e+01 5.241419e-02 4.493944e-02 7.445087e-02
3.400000e+01 5.233582e-02 4.390936e-02 7.258604e-02
3.500000e+01 5.113848e-02 4.341912e-02 7.098191e-02
3.600000e+01 5.006530e-02 4.214184e-02 6.875476e-02
3.700000e+01 4.912011e-02 4.165706e-02 6.802331e-02
3.800000e+01 4.787359e-02 4.062329e-02 6.671192e-02
3.900000e+01 4.766099e-02 3.974228e-02 6.548847e-02
4.000000e+01 4.525610e-02 3.902113e-02 6.499368e-02
4.100000e+01 4.440810e-02 3.789781e-02 6.307853e-02
4.200000e+01 4.369775e-02 3.752701e-02 6.139034e-02
4.300000e+01 4.246796e-02 3.687346e-02 6.072049e-02
4.400000e+01 4.155371e-02 3.618220e-02 6.022050e-02
4.500000e+01 4.075900e-02 3.517527e-02 5.792358e-02
4.600000e+01 4.021686e-02 3.481624e-02 5.669639e-02
4.700000e+01 3.981773e-02 3.451830e-02 5.609813e-02
4.800000e+01 3.889873e-02 3.418449e-02 5.502474e-02
4.900000e+01 3.859799e-02 3.357780e-02 5.477747e-02
5.000000e+01 3.808321e-02 3.318792e-02 5.412494e-02
5.100000e+01 3.763067e-02 3.262354e-02 5.309901e-02
5.200000e+01 3.697293e-02 3.243617e-02 5.278285e-02
5.300000e+01 3.640999e-02 3.221086e-02 5.227887e-02
5.400000e+01 3.634464e-02 3.156705e-02 5.153878e-02
5.500000e+01 3.513765e-02 3.116073e-02 5.006641e-02
5.600000e+01 3.502644e-02 3.078819e-02 4.914024e-02
5.700000e+01 3.408708e-02 3.004502e-02 4.852831e-02
5.800000e+01 3.391107e-02 2.940708e-02 4.762499e-02
5.900000e+01 3.333806e-02 2.911749e-02 4.733380e-02
6.000000e+01 3.302770e-02 2.895381e-02 4.684754e-02
6.100000e+01 3.241658e-02 2.861950e-02 4.615641e-02
6.200000e+01 3.214004e-02 2.829618e-02 4.491310e-02
6.300000e+01 3.190574e-02 2.793725e-02 4.470088e-02
6.400000e+01 3.155435e-02 2.746507e-02 4.370094e-02
6.500000e+01 3.132684e-02 2.735816e-02 4.290969e-02
6.600000e+01 3.096646e-02 2.691203e-02 4.262959e-02
6.700000e+01 3.047202e-02 2.632744e-02 4.231947e-02
6.800000e+01 3.032127e-02 2.621598e-02 4.175788e-02
6.900000e+01 2.975732e-02 2.594710e-02 4.131743e-02
7.000000e+01 2.953281e-02 2.556263e-02 4.113193e-02
7.100000e+01 2.917787e-02 2.538566e-02 4.023485e-02
7.200000e+01 2.898105e-02 2.514170e-02 3.981702e-02
7.300000e+01 2.888524e-02 2.471744e-02 3.921916e-02
7.400000e+01 2.847599e-02 2.448619e-02 3.906581e-02
7.500000e+01 2.837441e-02 2.411428e-02 3.845442e-02
7.600000e+01 2.793001e-02 2.384847e-02 3.831476e-02
7.700000e+01 2.732224e-02 2.366745e-02 3.789917e-02
7.800000e+01 2.721281e-02 2.326923e-02 3.764858e-02
7.900000e+01 2.676108e-02 2.291705e-02 3.706861e-02
8.000000e+01 2.654475e-02 2.290642e-02 3.639801e-02
8.100000e+01 2.590848e-02 2.259706e-02 3.577402e-02
8.200000e+01 2.551179e-02 2.230165e-02 3.550525e-02
8.300000e+01 2.545382e-02 2.224693e-02 3.485508e-02
8.400000e+01 2.538043e-02 2.209197e-02 3.480758e-02
8.500000e+01 2.508467e-02 2.189305e-02 3.429476e-02
8.600000e+01 2.489302e-02 2.174631e-02 3.397916e-02
8.700000e+01 2.463861e-02 2.163798e-02 3.384472e-02
8.800000e+01 2.451850e-02 2.103399e-02 3.367253e-02
8.900000e+01 2.423680e-02 2.099809e-02 3.312163e-02
9.000000e+01 2.416558e-02 2.063943e-02 3.269376e-02
9.100000e+01 2.402921e-02 2.043483e-02 3.252957e-02
9.200000e+01 2.368650e-02 2.037571e-02 3.208841e-02
9.300000e+01 2.363615e-02 2.022598e-02 3.199208e-02
9.400000e+01 2.355967e-02 1.988923e-02 3.178253e-02
9.500000e+01 2.333674e-02 1.959110e-02 3.139243e-02
9.600000e+01 2.323936e-02 1.939240e-02 3.074037e-02
9.700000e+01 2.279874e-02 1.930091e-02 3.053022e-02
9.800000e+01 2.259156e-02 1.919616e-02 3.038383e-02
9.900000e+01 2.232565e-02 1.895776e-02 3.013541e-02
1.000000e+02 2.212837e-02 1.888276e-02 2.999172e-02
1.010000e+02 2.196163e-02 1.866074e-02 2.969962e-02
1.020000e+02 2.172435e-02 1.858834e-02 2.957474e-02
1.030000e+02 2.161595e-02 1.828754e-02 2.903842e-02
1.040000e+02 2.144649e-02 1.805436e-02 2.885252e-02
1.050000e+02 2.125153e-02 1.794651e-02 2.866808e-02
1.060000e+02 2.109643e-02 1.779786e-02 2.850505e-02
1.070000e+02 2.094991e-02 1.771591e-02 2.795815e-02
1.080000e+02 2.076536e-02 1.747641e-02 2.790786e-02
1.090000e+02 2.074543e-02 1.735071e-02 2.780134e-02
1.100000e+02 2.034439e-02 1.719116e-02 2.743244e-02
1.110000e+02 2.033074e-02 1.711854e-02 2.727606e-02
1.120000e+02 2.029016e-02 1.685670e-02 2.712961e-02
1.130000e+02 2.006974e-02 1.665269e-02 2.687619e-02
1.140000e+02 1.980882e-02 1.657009e-02 2.666002e-02
1.150000e+02 1.975633e-02 1.652127e-02 2.635855e-02
1.160000e+02 1.970570e-02 1.647036e-02 2.604418e-02
1.170000e+02 1.945763e-02 1.631567e-02 2.602448e-02
1.180000e+02 1.922054e-02 1.611156e-02 2.577520e-02
1.190000e+02 1.913730e-02 1.593669e-02 2.568490e-02
1.200000e+02 1.895216e-02 1.586141e-02 2.546518e-02
1.210000e+02 1.887083e-02 1.575942e-02 2.526307e-02
1.220000e+02 1.877730e-02 1.565146e-02 2.505638e-02
1.230000e+02 1.862220e-02 1.554786e-02 2.486433e-02
1.240000e+02 1.848556e-02 1.540472e-02 2.481752e-02
1.250000e+02 1.835231e-02 1.532211e-02 2.463901e-02
1.260000e+02 1.816369e-02 1.512339e-02 2.443605e-02
1.270000e+02 1.805806e-02 1.509941e-02 2.411403e-02
1.280000e+02 1.788377e-02 1.496783e-02 2.403063e-02
1.290000e+02 1.783546e-02 1.472754e-02 2.388103e-02
1.300000e+02 1.778171e-02 1.456321e-02 2.374505e-02
1.310000e+02 1.757054e-02 1.452161e-02 2.367577e-02
1.320000e+02 1.746673e-02 1.438707e-02 2.354268e-02
1.330000e+02 1.738066e-02 1.430720e-02 2.314982e-02
1.340000e+02 1.718506e-02 1.422958e-02 2.310255e-02
1.350000e+02 1.707783e-02 1.403722e-02 2.302929e-02
1.360000e+02 1.696657e-02 1.397511e-02 2.300991e-02
1.370000e+02 1.687023e-02 1.391780e-02 2.275165e-02
1.380000e+02 1.675417e-02 1.382953e-02 2.264273e-02
1.390000e+02 1.674428e-02 1.365539e-02 2.249983e-02
1.400000e+02 1.662780e-02 1.359983e-02 2.243951e-02
1.410000e+02 1.649873e-02 1.354882e-02 2.233605e-02
1.420000e+02 1.643389e-02 1.342626e-02 2.220430e-02
1.430000e+02 1.633838e-02 1.337395e-02 2.200406e-02
1.440000e+02 1.622801e-02 1.334251e-02 2.195670e-02
1.450000e+02 1.610732e-02 1.321729e-02 2.189387e-02
1.460000e+02 1.604745e-02 1.321142e-02 2.164046e-02
1.470000e+02 1.593181e-02 1.300170e-02 2.136462e-02
1.480000e+02 1.588476e-02 1.294283e-02 2.128297e-02
1.490000e+02 1.576039e-02 1.289612e-02 2.120864e-02
1.500000e+02 1.569252e-02 1.287507e-02 2.095992e-02
1.510000e+02 1.547626e-02 1.275894e-02 2.088947e-02
1.520000e+02 1.542752e-02 1.261395e-02 2.073914e-02
1.530000e+02 1.531480e-02 1.247488e-02 2.062469e-02
1.540000e+02 1.523016e-02 1.238440e-02 2.060330e-02
1.550000e+02 1.515839e-02 1.237440e-02 2.046866e-02
1.560000e+02 1.510706e-02 1.234149e-02 2.033482e-02
1.570000e+02 1.502287e-02 1.220256e-02 2.020073e-02
1.580000e+02 1.490033e-02 1.216388e-02 2.006525e-02
1.590000e+02 1.484507e-02 1.206076e-02 2.001623e-02
1.600000e+02 1.475741e-02 1.202322e-02 1.990603e-02
1.610000e+02 1.463964e-02 1.195538e-02 1.983748e-02
1.620000e+02 1.456044e-02 1.190294e-02 1.967438e-02
1.630000e+02 1.451315e-02 1.182174e-02 1.958984e-02
1.640000e+02 1.443438e-02 1.169096e-02 1.944076e-02
1.650000e+02 1.432255e-02 1.162580e-02 1.940587e-02
1.660000e+02 1.423216e-02 1.156059e-02 1.916201e-02
1.670000e+02 1.416810e-02 1.149549e-02 1.899313e-02
1.680000e+02 1.403997e-02 1.142031e-02 1.893945e-02
1.690000e+02 1.399865e-02 1.131534e-02 1.887591e-02
1.700000e+02 1.394449e-02 1.121594e-02 1.877643e-02
1.710000e+02 1.392256e-02 1.114786e-02 1.856532e-02
1.720000e+02 1.372470e-02 1.113316e-02 1.850400e-02
1.730000e+02 1.371948e-02 1.105087e-02 1.842163e-02
1.740000e+02 1.363036e-02 1.102424e-02 1.836675e-02
1.750000e+02 1.351864e-02 1.096923e-02 1.829513e-02
1.760000e+02 1.349993e-02 1.087248e-02 1.819668e-02
1.770000e+02 1.334781e-02 1.082327e-02 1.806784e-02
1.780000e+02 1.331917e-02 1.070982e-02 1.796994e-02
1.790000e+02 1.327129e-02 1.062853e-02 1.793981e-02
1.800000e+02 1.319295e-02 1.056066e-02 1.786836e-02
1.810000e+02 1.316832e-02 1.048292e-02 1.772099e-02
1.820000e+02 1.306306e-02 1.042464e-02 1.766150e-02
1.830000e+02 1.300055e-02 1.035904e-02 1.759250e-02
1.840000e+02 1.296504e-02 1.030734e-02 1.744958e-02
1.850000e+02 1.289660e-02 1.022738e-02 1.733613e-02
1.860000e+02 1.285080e-02 1.018329e-02 1.730466e-02
1.870000e+02 1.281092e-02 1.013055e-02 1.715312e-02
1.880000e+02 1.269625e-02 1.006984e-02 1.711375e-02
1.890000e+02 1.267526e-02 9.981247e-03 1.704047e-02
1.900000e+02 1.259740e-02 9.938677e-03 1.692666e-02
1.910000e+02 1.252008e-02 9.930426e-03 1.688792e-02
1.920000e+02 1.246442e-02 9.877255e-03 1.673166e-02
1.930000e+02 1.243743e-02 9.739366e-03 1.667727e-02
1.940000e+02 1.237032e-02 9.678371e-03 1.660284e-02
1.950000e+02 1.229784e-02 9.638953e-03 1.654086e-02
1.960000e+02 1.224102e-02 9.613031e-03 1.647164e-02
1.970000e+02 1.222916e-02 9.540741e-03 1.639359e-02
1.980000e+02 1.212252e-02 9.495086e-03 1.626979e-02
1.990000e+02 1.207099e-02 9.449706e-03 1.617322e-02
2.000000e+02 1.203916e-02 9.375925e-03 1.613701e-02
2.010000e+02 1.199490e-02 9.344727e-03 1.605276e-02
2.020000e+02 1.189814e-02 9.314706e-03 1.599916e-02
2.030000e+02 1.183001e-02 9.242739e-03 1.592468e-02
2.040000e+02 1.181832e-02 9.179070e-03 1.591469e-02
2.050000e+02 1.174470e-02 9.161001e-03 1.581580e-02
2.060000e+02 1.171824e-02 9.114536e-03 1.560524e-02
2.070000e+02 1.165273e-02 9.026799e-03 1.554060e-02
2.080000e+02 1.160330e-02 8.962758e-03 1.549272e-02
2.090000e+02 1.153702e-02 8.896504e-03 1.547069e-02
2.100000e+02 1.150959e-02 8.799752e-03 1.530238e-02
2.110000e+02 1.149915e-02 8.780943e-03 1.526858e-02
2.120000e+02 1.134313e-02 8.774474e-03 1.517948e-02
2.130000e+02 1.132924e-02 8.615590e-03 1.515786e-02
2.140000e+02 1.121537e-02 8.579112e-03 1.506025e-02
2.150000e+02 1.116804e-02 8.465550e-03 1.503849e-02
2.160000e+02 1.112971e-02 8.434642e-03 1.500282e-02
2.170000e+02 1.110651e-02 8.387833e-03 1.494433e-02
2.180000e+02 1.106369e-02 8.299452e-03 1.485550e-02
2.190000e+02 1.105667e-02 8.229445e-03 1.478421e-02
2.200000e+02 1.097406e-02 8.085815e-03 1.470519e-02
2.210000e+02 1.095667e-02 8.078905e-03 1.464523e-02
2.220000e+02 1.088807e-02 7.975064e-03 1.461112e-02
2.230000e+02 1.085402e-02 7.843140e-03 1.457654e-02
2.240000e+02 1.082517e-02 7.761322e-03 1.443223e-02
2.250000e+02 1.074588e-02 7.717446e-03 1.437718e-02
2.260000e+02 1.071340e-02 7.654291e-03 1.424535e-02
2.270000e+02 1.066191e-02 7.572827e-03 1.421556e-02
2.280000e+02 1.063450e-02 7.477299e-03 1.412321e-02
2.290000e+02 1.058052e-02 7.399066e-03 1.408006e-02
2.300000e+02 1.055180e-02 7.370104e-03 1.402313e-02
2.310000e+02 1.052314e-02 7.325177e-03 1.401574e-02
2.320000e+02 1.045528e-02 7.226910e-03 1.387429e-02
2.330000e+02 1.043391e-02 7.204714e-03 1.380265e-02
2.340000e+02 1.039560e-02 7.182712e-03 1.377929e-02
2.350000e+02 1.037923e-02 7.076070e-03 1.373633e-02
2.360000e+02 1.031196e-02 7.047457e-03 1.366605e-02
2.370000e+02 1.030109e-02 6.974145e-03 1.358523e-02
2.380000e+02 1.023555e-02 6.894149e-03 1.355249e-02
2.390000e+02 1.021046e-02 6.816877e-03 1.347027e-02
2.400000e+02 1.012777e-02 6.781731e-03 1.342435e-02
2.410000e+02 1.010946e-02 6.737522e-03 1.336080e-02
2.420000e+02 1.005467e-02 6.679943e-03 1.335118e-02
2.430000e+02 1.002427e-02 6.592222e-03 1.329651e-02
2.440000e+02 9.976970e-03 6.551770e-03 1.321425e-02
2.450000e+02 9.971843e-03 6.481705e-03 1.310263e-02
2.460000e+02 9.926632e-03 6.443370e-03 1.304630e-02
2.470000e+02 9.875237e-03 6.390765e-03 1.299937e-02
2.480000e+02 9.831249e-03 6.307994e-03 1.293235e-02
2.490000e+02 9.791869e-03 6.279737e-03 1.289406e-02
2.500000e+02 9.773506e-03 6.232775e-03 1.286393e-02
2.510000e+02 9.757177e-03 6.150641e-03 1.282128e-02
2.520000e+02 9.725893e-03 6.132871e-03 1.273308e-02
2.530000e+02 9.692828e-03 6.102241e-03 1.270823e-02
2.540000e+02 9.626148e-03 6.024230e-03 1.263870e-02
2.550000e+02 9.593968e-03 5.926363e-03 1.260037e-02
2.560000e+02 9.580971e-03 5.895255e-03 1.256442e-02
2.570000e+02 9.550077e-03 5.885390e-03 1.249578e-02
2.580000e+02 9.494134e-03 5.842638e-03 1.247484e-02
2.590000e+02 9.443171e-03 5.738230e-03 1.245647e-02
2.600000e+02 9.423560e-03 5.711191e-03 1.241271e-02
2.610000e+02 9.368830e-03 5.665507e-03 1.237359e-02
2.620000e+02 9.352405e-03 5.587005e-03 1.228602e-02
2.630000e+02 9.255257e-03 5.531016e-03 1.222958e-02
2.640000e+02 9.243561e-03 5.494944e-03 1.218454e-02
2.650000e+02 9.226820e-03 5.442620e-03 1.213043e-02
2.660000e+02 9.180169e-03 5.351408e-03 1.204915e-02
2.670000e+02 9.160252e-03 5.307352e-03 1.200164e-02
2.680000e+02 9.143421e-03 5.263571e-03 1.196014e-02
2.690000e+02 9.092257e-03 5.243868e-03 1.192114e-02
2.700000e+02 9.078543e-03 5.130340e-03 1.184511e-02
2.710000e+02 9.044139e-03 5.067501e-03 1.181236e-02
2.720000e+02 9.022197e-03 5.045109e-03 1.178868e-02
2.730000e+02 8.966300e-03 4.983694e-03 1.178215e-02
2.740000e+02 8.961529e-03 4.946180e-03 1.168370e-02
2.750000e+02 8.952933e-03 4.880404e-03 1.163030e-02
2.760000e+02 8.906145e-03 4.816770e-03 1.159274e-02
2.770000e+02 8.835599e-03 4.780226e-03 1.157603e-02
2.780000e+02 8.799279e-03 4.718698e-03 1.148938e-02
2.790000e+02 8.748737e-03 4.688454e-03 1.147345e-02
2.800000e+02 8.692922e-03 4.637090e-03 1.140514e-02
2.810000e+02 8.659253e-03 4.595318e-03 1.139277e-02
2.820000e+02 8.637884e-03 4.569741e-03 1.134849e-02
2.830000e+02 8.619186e-03 4.529875e-03 1.131577e-02
2.840000e+02 8.596117e-03 4.475023e-03 1.122274e-02
2.850000e+02 8.565324e-03 4.404277e-03 1.118438e-02
2.860000e+02 8.476600e-03 4.383037e-03 1.114199e-02
2.870000e+02 8.455992e-03 4.332868e-03 1.110531e-02
2.880000e+02 8.441459e-03 4.313980e-03 1.108471e-02
2.890000e+02 8.409727e-03 4.269491e-03 1.103674e-02
2.900000e+02 8.395053e-03 4.225581e-03 1.100520e-02
2.910000e+02 8.325697e-03 4.224261e-03 1.092572e-02
2.920000e+02 8.311084e-03 4.141752e-03 1.089002e-02
2.930000e+02 8.270943e-03 4.110699e-03 1.085085e-02
2.940000e+02 8.233614e-03 4.072960e-03 1.083969e-02
2.950000e+02 8.198988e-03 4.033702e-03 1.078854e-02
2.960000e+02 8.195303e-03 3.990539e-03 1.074689e-02
2.970000e+02 8.123849e-03 3.938952e-03 1.071015e-02
2.980000e+02 8.110944e-03 3.869339e-03 1.064807e-02
2.990000e+02 8.092788e-03 3.827959e-03 1.062178e-02
3.000000e+02 8.067880e-03 3.796169e-03 1.059619e-02
3.010000e+02 8.058168e-03 3.782973e-03 1.054092e-02
3.020000e+02 8.036323e-03 3.733631e-03 1.052043e-02
3.030000e+02 7.954941e-03 3.714217e-03 1.050435e-02
3.040000e+02 7.949861e-03 3.687544e-03 1.044174e-02
3.050000e+02 7.915929e-03 3.637571e-03 1.042473e-02
3.060000e+02 7.871264e-03 3.618739e-03 1.038612e-02
3.070000e+02 7.850694e-03 3.600557e-03 1.035272e-02
3.080000e+02 7.775989e-03 3.569471e-03 1.031810e-02
3.090000e+02 7.773147e-03 3.550901e-03 1.027583e-02
3.100000e+02 7.746375e-03 3.511624e-03 1.023249e-02
3.110000e+02 7.699961e-03 3.438120e-03 1.017209e-02
3.120000e+02 7.661656e-03 3.407976e-03 1.013323e-02
3.130000e+02 7.639574e-03 3.376170e-03 1.008418e-02
3.140000e+02 7.629605e-03 3.320489e-03 1.007087e-02
3.150000e+02 7.580004e-03 3.250208e-03 1.000682e-02
3.160000e+02 7.537985e-03 3.188520e-03 9.992700e-03
3.170000e+02 7.526517e-03 3.134291e-03 9.941999e-03
3.180000e+02 7.492692e-03 3.123381e-03 9.924480e-03
3.190000e+02 7.484322e-03 3.086959e-03 9.914015e-03
3.200000e+02 7.430683e-03 3.069287e-03 9.863078e-03
3.210000e+02 7.407044e-03 3.039625e-03 9.813821e-03
3.220000e+02 7.357310e-03 3.018607e-03 9.784670e-03
3.230000e+02 7.338006e-03 2.995113e-03 9.745433e-03
3.240000e+02 7.305258e-03 2.953740e-03 9.719426e-03
3.250000e+02 7.292322e-03 2.939103e-03 9.663519e-03
3.260000e+02 7.277251e-03 2.891982e-03 9.634873e-03
3.270000e+02 7.205298e-03 2.880229e-03 9.594502e-03
3.280000e+02 7.164779e-03 2.836426e-03 9.541650e-03
3.290000e+02 7.144765e-03 2.822248e-03 9.499531e-03
3.300000e+02 7.084451e-03 2.787799e-03 9.463285e-03
3.310000e+02 7.065531e-03 2.760434e-03 9.425308e-03
3.320000e+02 7.031716e-03 2.748865e-03 9.415209e-03
3.330000e+02 6.996287e-03 2.720737e-03 9.350887e-03
3.340000e+02 6.988297e-03 2.682335e-03 9.338663e-03
3.350000e+02 6.944899e-03 2.678469e-03 9.269027e-03
3.360000e+02 6.929340e-03 2.657067e-03 9.215893e-03
3.370000e+02 6.909077e-03 2.627211e-03 9.202569e-03
3.380000e+02 6.850775e-03 2.561321e-03 9.172258e-03
3.390000e+02 6.839252e-03 2.549703e-03 9.137030e-03
3.400000e+02 6.787830e-03 2.529328e-03 9.134282e-03
3.410000e+02 6.775078e-03 2.523604e-03 9.095074e-03
3.420000e+02 6.730677e-03 2.452177e-03 9.046465e-03
3.430000e+02 6.686426e-03 2.436381e-03 9.027554e-03
3.440000e+02 6.646737e-03 2.398344e-03 8.995542e-03
3.450000e+02 6.592440e-03 2.370842e-03 8.972448e-03
3.460000e+02 6.541690e-03 2.345700e-03 8.882359e-03
3.470000e+02 6.518309e-03 2.333509e-03 8.854329e-03
3.480000e+02 6.500723e-03 2.324089e-03 8.811902e-03
3.490000e+02 6.465403e-03 2.281022e-03 8.752148e-03
3.500000e+02 6.422438e-03 2.260355e-03 8.732107e-03
3.510000e+02 6.409478e-03 2.225016e-03 8.706986e-03
3.520000e+02 6.383655e-03 2.195859e-03 8.672962e-03
3.530000e+02 6.353645e-03 2.177133e-03 8.635279e-03
3.540000e+02 6.333595e-03 2.163168e-03 8.585645e-03
3.550000e+02 6.319417e-03 2.145182e-03 8.538074e-03
3.560000e+02 6.277568e-03 2.106754e-03 8.502285e-03
3.570000e+02 6.238124e-03 2.079384e-03 8.471961e-03
3.580000e+02 6.171368e-03 2.065739e-03 8.443260e-03
3.590000e+02 6.160034e-03 2.029704e-03 8.397726e-03
3.600000e+02 6.122920e-03 2.012129e-03 8.355801e-03
3.610000e+02 6.114806e-03 2.003336e-03 8.296518e-03
3.620000e+02 6.063334e-03 1.971048e-03 8.273243e-03
3.630000e+02 5.992242e-03 1.961262e-03 8.234080e-03
3.640000e+02 5.980357e-03 1.952178e-03 8.209452e-03
3.650000e+02 5.926276e-03 1.907462e-03 8.161024e-03
3.660000e+02 5.875594e-03 1.902932e-03 8.112763e-03
3.670000e+02 5.868033e-03 1.873206e-03 8.097732e-03
3.680000e+02 5.838650e-03 1.855096e-03 8.064358e-03
3.690000e+02 5.770764e-03 1.838634e-03 8.015199e-03
3.700000e+02 5.743110e-03 1.805216e-03 7.975734e-03
3.710000e+02 5.676041e-03 1.796039e-03 7.937699e-03
3.720000e+02 5.650047e-03 1.786025e-03 7.899049e-03
3.730000e+02 5.579851e-03 1.773101e-03 7.883050e-03
3.740000e+02 5.529003e-03 1.758407e-03 7.757402e-03
3.750000e+02 5.470386e-03 1.742893e-03 7.744842e-03
3.760000e+02 5.403201e-03 1.727430e-03 7.720008e-03
3.770000e+02 5.357733e-03 1.692246e-03 7.689111e-03
3.780000e+02 5.297019e-03 1.686004e-03 7.650104e-03
3.790000e+02 5.216921e-03 1.650739e-03 7.568792e-03
3.800000e+02 5.166781e-03 1.633159e-03 7.523210e-03
3.810000e+02 5.099710e-03 1.620443e-03 7.454403e-03
3.820000e+02 5.072993e-03 1.604560e-03 7.427957e-03
3.830000e+02 5.030363e-03 1.596720e-03 7.350614e-03
3.840000e+02 4.980411e-03 1.571460e-03 7.260344e-03
3.850000e+02 4.885880e-03 1.545674e-03 7.232358e-03
3.860000e+02 4.880586e-03 1.533994e-03 7.210958e-03
3.870000e+02 4.804805e-03 1.523365e-03 7.176996e-03
3.880000e+02 4.790698e-03 1.496658e-03 7.136516e-03
3.890000e+02 4.725203e-03 1.485581e-03 7.096688e-03
3.900000e+02 4.716164e-03 1.460903e-03 7.057255e-03
3.910000e+02 4.632717e-03 1.446447e-03 7.012462e-03
3.920000e+02 4.589770e-03 1.442421e-03 6.961546e-03
3.930000e+02 4.558899e-03 1.418391e-03 6.936363e-03
3.940000e+02 4.514442e-03 1.400852e-03 6.904219e-03
3.950000e+02 4.507956e-03 1.379846e-03 6.884212e-03
3.960000e+02 4.423921e-03 1.365345e-03 6.847414e-03
3.970000e+02 4.399397e-03 1.346207e-03 6.816335e-03
3.980000e+02 4.319961e-03 1.321838e-03 6.711266e-03
3.990000e+02 4.258589e-03 1.314633e-03 6.708340e-03
4.000000e+02 4.220354e-03 1.307581e-03 6.698516e-03
4.010000e+02 4.133509e-03 1.300005e-03 6.626022e-03
4.020000e+02 4.094425e-03 1.295513e-03 6.588767e-03
4.030000e+02 4.023138e-03 1.280416e-03 6.511684e-03
4.040000e+02 3.983904e-03 1.278330e-03 6.498593e-03
4.050000e+02 3.934417e-03 1.259760e-03 6.462506e-03
4.060000e+02 3.890424e-03 1.249981e-03 6.412614e-03
4.070000e+02 3.842079e-03 1.244931e-03 6.371737e-03
4.080000e+02 3.766719e-03 1.221346e-03 6.340998e-03
4.090000e+02 3.761862e-03 1.211881e-03 6.298828e-03
4.100000e+02 3.685364e-03 1.197262e-03 6.227791e-03
4.110000e+02 3.605024e-03 1.174303e-03 6.158236e-03
4.120000e+02 3.577357e-03 1.171183e-03 6.134481e-03
4.130000e+02 3.534175e-03 1.161299e-03 6.109045e-03
4.140000e+02 3.489675e-03 1.152772e-03 6.052692e-03
4.150000e+02 3.414474e-03 1.123743e-03 6.016227e-03
4.160000e+02 3.309849e-03 1.116954e-03 5.950601e-03
4.170000e+02 3.294288e-03 1.098526e-03 5.932661e-03
4.180000e+02 3.254237e-03 1.092309e-03 5.892856e-03
4.190000e+02 3.194748e-03 1.078646e-03 5.862959e-03
4.200000e+02 3.165125e-03 1.061106e-03 5.809577e-03
4.210000e+02 3.115096e-03 1.052138e-03 5.732511e-03
4.220000e+02 3.086762e-03 1.038955e-03 5.696749e-03
4.230000e+02 3.047351e-03 1.022113e-03 5.669745e-03
4.240000e+02 2.982831e-03 1.016541e-03 5.625013e-03
4.250000e+02 2.918360e-03 1.004559e-03 5.603543e-03
4.260000e+02 2.890092e-03 1.001105e-03 5.560725e-03
4.270000e+02 2.850806e-03 9.952537e-04 5.496670e-03
4.280000e+02 2.824751e-03 9.851963e-04 5.460636e-03
4.290000e+02 2.730333e-03 9.702058e-04 5.364406e-03
4.300000e+02 2.650450e-03 9.524975e-04 5.296847e-03
4.310000e+02 2.604885e-03 9.396521e-04 5.268213e-03
4.320000e+02 2.551681e-03 9.222206e-04 5.213882e-03
4.330000e+02 2.488446e-03 9.013510e-04 5.172514e-03
4.340000e+02 2.439756e-03 8.952150e-04 5.129820e-03
4.350000e+02 2.416861e-03 8.895735e-04 5.039167e-03
4.360000e+02 2.411841e-03 8.835498e-04 4.999868e-03
4.370000e+02 2.348819e-03 8.729277e-04 4.952406e-03
4.380000e+02 2.327029e-03 8.579305e-04 4.888929e-03
4.390000e+02 2.258292e-03 8.549562e-04 4.868074e-03
4.400000e+02 2.205669e-03 8.432928e-04 4.838183e-03
4.410000e+02 2.193314e-03 8.307785e-04 4.811643e-03
4.420000e+02 2.122425e-03 8.229517e-04 4.731479e-03
4.430000e+02 2.075092e-03 8.112340e-04 4.718165e-03
4.440000e+02 2.036443e-03 8.015527e-04 4.700398e-03
4.450000e+02 2.024450e-03 7.830875e-04 4.652378e-03
4.460000e+02 1.984496e-03 7.723549e-04 4.594517e-03
4.470000e+02 1.916407e-03 7.684780e-04 4.570887e-03
4.480000e+02 1.870052e-03 7.586373e-04 4.518179e-03
4.490000e+02 1.855465e-03 7.540124e-04 4.428683e-03
4.500000e+02 1.820497e-03 7.333898e-04 4.413407e-03
4.510000e+02 1.774557e-03 7.220487e-04 4.359277e-03
4.520000e+02 1.765841e-03 7.134447e-04 4.344941e-03
4.530000e+02 1.733680e-03 7.083580e-04 4.286734e-03
4.540000e+02 1.710915e-03 6.946642e-04 4.269009e-03
4.550000e+02 1.693859e-03 6.913275e-04 4.202930e-03
4.560000e+02 1.633397e-03 6.676169e-04 4.193437e-03
4.570000e+02 1.605737e-03 6.404179e-04 4.099395e-03
4.580000e+02 1.577747e-03 6.367239e-04 4.078906e-03
4.590000e+02 1.528421e-03 6.267734e-04 4.033835e-03
4.600000e+02 1.497953e-03 6.191554e-04 4.009875e-03
4.610000e+02 1.485392e-03 6.165546e-04 3.994326e-03
4.620000e+02 1.461090e-03 6.069931e-04 3.956407e-03
4.630000e+02 1.425507e-03 5.959577e-04 3.888753e-03
4.640000e+02 1.361408e-03 5.894482e-04 3.825808e-03
4.650000e+02 1.324123e-03 5.801134e-04 3.804260e-03
4.660000e+02 1.303192e-03 5.751923e-04 3.755315e-03
4.670000e+02 1.256931e-03 5.615713e-04 3.732174e-03
4.680000e+02 1.250781e-03 5.467408e-04 3.681226e-03
4.690000e+02 1.247355e-03 5.353262e-04 3.617720e-03
4.700000e+02 1.221894e-03 5.303720e-04 3.595186e-03
4.710000e+02 1.185159e-03 5.289129e-04 3.553139e-03
4.720000e+02 1.159037e-03 5.179641e-04 3.475248e-03
4.730000e+02 1.140717e-03 5.078095e-04 3.430036e-03
4.740000e+02 1.075326e-03 4.949833e-04 3.400022e-03
4.750000e+02 1.058082e-03 4.822603e-04 3.340801e-03
4.760000e+02 1.044185e-03 4.774036e-04 3.271925e-03
4.770000e+02 1.024017e-03 4.753865e-04 3.244984e-03
4.780000e+02 1.005425e-03 4.650607e-04 3.214554e-03
4.790000e+02 9.974294e-04 4.516317e-04 3.196663e-03
4.800000e+02 9.937099e-04 4.476596e-04 3.144724e-03
4.810000e+02 9.510238e-04 4.441597e-04 3.079386e-03
4.820000e+02 9.475077e-04 4.421693e-04 3.057107e-03
4.830000e+02 8.993572e-04 4.251939e-04 2.996635e-03
4.840000e+02 8.961533e-04 4.200773e-04 2.986831e-03
4.850000e+02 8.869481e-04 4.136109e-04 2.973936e-03
4.860000e+02 8.812095e-04 4.010057e-04 2.914607e-03
4.870000e+02 8.703696e-04 3.992573e-04 2.868121e-03
4.880000e+02 8.510200e-04 3.830645e-04 2.830373e-03
4.890000e+02 8.260267e-04 3.677087e-04 2.801159e-03
4.900000e+02 8.072600e-04 3.636161e-04 2.758334e-03
4.910000e+02 7.790476e-04 3.460383e-04 2.730599e-03
4.920000e+02 7.459724e-04 3.303686e-04 2.717114e-03
4.930000e+02 7.164862e-04 3.268690e-04 2.627453e-03
4.940000e+02 6.563535e-04 3.190000e-04 2.624628e-03
4.950000e+02 6.537618e-04 3.125480e-04 2.587430e-03
4.960000e+02 6.340104e-04 3.005778e-04 2.553680e-03
4.970000e+02 6.236693e-04 2.938974e-04 2.541791e-03
4.980000e+02 6.133737e-04 2.840234e-04 2.535344e-03
4.990000e+02 5.911761e-04 2.826893e-04 2.458781e-03
5.000000e+02 5.845344e-04 2.750385e-04 2.430636e-03
5.010000e+02 5.498770e-04 2.738498e-04 2.403014e-03
5.020000e+02 5.366989e-04 2.682616e-04 2.383382e-03
5.030000e+02 5.280794e-04 2.624807e-04 2.361002e-03
5.040000e+02 5.133042e-04 2.620116e-04 2.343139e-03
5.050000e+02 5.054167e-04 2.567308e-04 2.336916e-03
5.060000e+02 4.947529e-04 2.448932e-04 2.303010e-03
5.070000e+02 4.887053e-04 2.403088e-04 2.291123e-03
5.080000e+02 4.844596e-04 2.298735e-04 2.233511e-03
5.090000e+02 4.789653e-04 2.223179e-04 2.212420e-03
5.100000e+02 4.635849e-04 2.212413e-04 2.195402e-03
5.110000e+02 4.290310e-04 1.945253e-04 2.137649e-03
5.120000e+02 4.147983e-04 1.747933e-04 2.100006e-03
5.130000e+02 4.012214e-04 1.726920e-04 2.063235e-03
5.140000e+02 3.974166e-04 1.568449e-04 2.037212e-03
5.150000e+02 3.867021e-04 1.540699e-04 1.996367e-03
5.160000e+02 3.817430e-04 1.452269e-04 1.985516e-03
5.170000e+02 3.530394e-04 1.335127e-04 1.970025e-03
5.180000e+02 3.379184e-04 1.315882e-04 1.926276e-03
5.190000e+02 3.299005e-04 1.185690e-04 1.880410e-03
5.200000e+02 3.114374e-04 1.121378e-04 1.866753e-03
5.210000e+02 3.062019e-04 1.101904e-04 1.813264e-03
5.220000e+02 2.727007e-04 9.561387e-05 1.789619e-03
5.230000e+02 2.386095e-04 8.580875e-05 1.758868e-03
5.240000e+02 2.233184e-04 8.361716e-05 1.726829e-03
5.250000e+02 1.905081e-04 7.043705e-05 1.712752e-03
5.260000e+02 1.729062e-04 5.815754e-05 1.596984e-03
5.270000e+02 1.513819e-04 5.089693e-05 1.584971e-03
5.280000e+02 1.227043e-04 3.985328e-05 1.578267e-03
5.290000e+02 1.191433e-04 3.820606e-05 1.551705e-03
5.300000e+02 9.526004e-05 3.587973e-06 1.486863e-03
5.310000e+02 5.340996e-05 2.307847e-06 1.460273e-03
5.320000e+02 5.074840e-05 4.435755e-07 1.446420e-03
5.330000e+02 3.483065e-05 8.938579e-08 1.428114e-03
5.340000e+02 2.847256e-05 5.364153e-16 1.362803e-03
5.350000e+02 2.633405e-05 4.175977e-16 1.340473e-03
5.360000e+02 7.137918e-06 1.380466e-16 1.279686e-03
5.370000e+02 6.368895e-06 9.388994e-17 1.238919e-03
5.380000e+02 2.202291e-06 7.076691e-17 1.108983e-03
5.390000e+02 2.107630e-16 6.502614e-17 1.094439e-03
5.400000e+02 1.336019e-16 5.767986e-17 1.092382e-03
5.410000e+02 1.026009e-16 5.144421e-17 1.085390e-03
5.420000e+02 8.924566e-17 4.691456e-17 1.024826e-03
5.430000e+02 7.256764e-17 3.774730e-17 1.015807e-03
5.440000e+02 7.002965e-17 3.511726e-17 9.970296e-04
5.450000e+02 6.226834e-17 3.300057e-17 9.882325e-04
5.460000e+02 6.043727e-17 3.161535e-17 9.644977e-04
5.470000e+02 5.559383e-17 3.112855e-17 9.426891e-04
5.480000e+02 5.098209e-17 2.974044e-17 9.348082e-04
5.490000e+02 4.818431e-17 2.936536e-17 9.190988e-04
5.500000e+02 4.541453e-17 2.765039e-17 8.144764e-04
5.510000e+02 4.110695e-17 2.715085e-17 8.116648e-04
5.520000e+02 4.060948e-17 2.598205e-17 8.020195e-04
5.530000e+02 3.832953e-17 2.510098e-17 7.794277e-04
5.540000e+02 3.741401e-17 2.405283e-17 7.200510e-04
5.550000e+02 3.482018e-17 2.383410e-17 6.435071e-04
5.560000e+02 3.392174e-17 2.226582e-17 6.025607e-04
5.570000e+02 3.166063e-17 2.112312e-17 5.988077e-04
5.580000e+02 3.006698e-17 2.088756e-17 5.774602e-04
5.590000e+02 2.941881e-17 2.071761e-17 5.714385e-04
5.600000e+02 2.799658e-17 1.956930e-17 5.590371e-04
5.610000e+02 2.753254e-17 1.891705e-17 5.588288e-04
5.620000e+02 2.633487e-17 1.819777e-17 5.398263e-04
5.630000e+02 2.620077e-17 1.772645e-17 5.362504e-04
5.640000e+02 2.512750e-17 1.719130e-17 5.097030e-04
5.650000e+02 2.468170e-17 1.656595e-17 5.026375e-04
5.660000e+02 2.379144e-17 1.654733e-17 4.997578e-04
5.670000e+02 2.267370e-17 1.589153e-17 4.922100e-04
5.680000e+02 2.248816e-17 1.558798e-17 4.790094e-04
5.690000e+02 2.150897e-17 1.470506e-17 4.601631e-04
5.700000e+02 2.092382e-17 1.450244e-17 3.986098e-04
5.710000e+02 2.059193e-17 1.416324e-17 3.915047e-04
5.720000e+02 2.051211e-17 1.408418e-17 3.842033e-04
5.730000e+02 1.996227e-17 1.339485e-17 3.797018e-04
5.740000e+02 1.908560e-17 1.307568e-17 3.634111e-04
5.750000e+02 1.872944e-17 1.288018e-17 3.611636e-04
5.760000e+02 1.806079e-17 1.248897e-17 3.300492e-04
5.770000e+02 1.728866e-17 1.222377e-17 3.287741e-04
5.780000e+02 1.712829e-17 1.147785e-17 3.134496e-04
5.790000e+02 1.705726e-17 1.123567e-17 2.808546e-04
5.800000e+02 1.616327e-17 1.105740e-17 2.770493e-04
5.810000e+02 1.574974e-17 1.075373e-17 2.167789e-04
5.820000e+02 1.570776e-17 1.044627e-17 2.058188e-04
5.830000e+02 1.503434e-17 1.031074e-17 1.814442e-04
5.840000e+02 1.490845e-17 1.004975e-17 1.633599e-04
5.850000e+02 1.436662e-17 9.838929e-18 1.605443e-04
5.860000e+02 1.420857e-17 9.731786e-18 1.475037e-04
5.870000e+02 1.382219e-17 9.376217e-18 1.373727e-04
5.880000e+02 1.331373e-17 9.176239e-18 1.173738e-04
5.890000e+02 1.324468e-17 8.976750e-18 7.236880e-05
5.900000e+02 1.276972e-17 8.742698e-18 4.393748e-05
5.910000e+02 1.251686e-17 8.660108e-18 3.892386e-05
5.920000e+02 1.244872e-17 8.476557e-18 3.519209e-05
5.930000e+02 1.177347e-17 8.198578e-18 3.013749e-05
5.940000e+02 1.142191e-17 7.829783e-18 2.433133e-05
5.950000e+02 1.126720e-17 7.732470e-18 2.153310e-05
5.960000e+02 1.088295e-17 7.521390e-18 1.777138e-05
5.970000e+02 1.080000e-17 7.278056e-18 6.398204e-06
5.980000e+02 1.060119e-17 6.849414e-18 5.313620e-16
5.990000e+02 1.001808e-17 6.796259e-18 1.305852e-16
6.000000e+02 9.851215e-18 6.632115e-18 1.252018e-16
6.010000e+02 9.601411e-18 6.485993e-18 1.070258e-16
6.020000e+02 9.473891e-18 6.431147e-18 8.677220e-17
6.030000e+02 9.179142e-18 6.292643e-18 8.635008e-17
6.040000e+02 9.123145e-18 6.096699e-18 8.301834e-17
6.050000e+02 8.995893e-18 6.038599e-18 8.045336e-17
6.060000e+02 8.651082e-18 5.810241e-18 7.719677e-17
6.070000e+02 8.518017e-18 5.645005e-18 7.353071e-17
6.080000e+02 8.087943e-18 5.492824e-18 6.965628e-17
6.090000e+02 7.892425e-18 5.377357e-18 6.489303e-17
6.100000e+02 7.817219e-18 5.263212e-18 5.990662e-17
6.110000e+02 7.757111e-18 5.096998e-18 5.713534e-17
6.120000e+02 7.562558e-18 4.903294e-18 5.379076e-17
6.130000e+02 7.237588e-18 4.726675e-18 5.223773e-17
6.140000e+02 7.171050e-18 4.653110e-18 5.070537e-17
6.150000e+02 6.994604e-18 4.570261e-18 4.657680e-17
6.160000e+02 6.778600e-18 4.466166e-18 4.373125e-17
6.170000e+02 6.645967e-18 4.300823e-18 4.187586e-17
6.180000e+02 6.501720e-18 4.240556e-18 4.052377e-17
6.190000e+02 6.273016e-18 4.112867e-18 4.047785e-17
6.200000e+02 6.027993e-18 3.939942e-18 3.906194e-17
6.210000e+02 5.870868e-18 3.926914e-18 3.808975e-17
6.220000e+02 5.836168e-18 3.677592e-18 3.591605e-17
6.230000e+02 5.691639e-18 3.607967e-18 3.507279e-17
6.240000e+02 5.489721e-18 3.448272e-18 3.435192e-17
6.250000e+02 5.340465e-18 3.359322e-18 3.303222e-17
6.260000e+02 5.270446e-18 3.198340e-18 3.248767e-17
6.270000e+02 5.140613e-18 3.090462e-18 3.092334e-17
6.280000e+02 4.981437e-18 3.061273e-18 2.914220e-17
6.290000e+02 4.874740e-18 3.039836e-18 2.769979e-17
6.300000e+02 4.774097e-18 2.904742e-18 2.678161e-17
6.310000e+02 4.642314e-18 2.750552e-18 2.631304e-17
6.320000e+02 4.599398e-18 2.624487e-18 2.555263e-17
6.330000e+02 4.409508e-18 2.534194e-18 2.482227e-17
6.340000e+02 4.321875e-18 2.501667e-18 2.400598e-17
6.350000e+02 4.174934e-18 2.415773e-18 2.349521e-17
6.360000e+02 3.942011e-18 2.350370e-18 2.307670e-17
6.370000e+02 3.896204e-18 2.260524e-18 2.226567e-17
6.380000e+02 3.884756e-18 2.095439e-18 2.130442e-17
6.390000e+02 3.756587e-18 2.073105e-18 2.039186e-17
6.400000e+02 3.616549e-18 2.032818e-18 1.934463e-17
6.410000e+02 3.494971e-18 1.978173e-18 1.891140e-17
6.420000e+02 3.402528e-18 1.901265e-18 1.830243e-17
6.430000e+02 3.290191e-18 1.803595e-18 1.772813e-17
6.440000e+02 3.236278e-18 1.648041e-18 1.673682e-17
6.450000e+02 3.162785e-18 1.603958e-18 1.643873e-17
6.460000e+02 3.058391e-18 1.574009e-18 1.602505e-17
6.470000e+02 2.966420e-18 1.472969e-18 1.553094e-17
6.480000e+02 2.907463e-18 1.432303e-18 1.489631e-17
6.490000e+02 2.779957e-18 1.358336e-18 1.434357e-17
6.500000e+02 2.691986e-18 1.325093e-18 1.387941e-17
6.510000e+02 2.610878e-18 1.224193e-18 1.324524e-17
6.520000e+02 2.521588e-18 1.197952e-18 1.299629e-17
6.530000e+02 2.471672e-18 1.176348e-18 1.250861e-17
6.540000e+02 2.386452e-18 1.115881e-18 1.206829e-17
6.550000e+02 2.271142e-18 1.034031e-18 1.142612e-17
6.560000e+02 2.137604e-18 1.029877e-18 1.123212e-17
6.570000e+02 2.080435e-18 9.884117e-19 1.078345e-17
6.580000e+02 2.048768e-18 8.719801e-19 1.029194e-17
6.590000e+02 1.985355e-18 8.299748e-19 1.011534e-17
6.600000e+02 1.918444e-18 8.029348e-19 9.883836e-18
6.610000e+02 1.840142e-18 7.845416e-19 9.413247e-18
6.620000e+02 1.713761e-18 7.042968e-19 9.154456e-18
6.630000e+02 1.642267e-18 6.501348e-19 8.787489e-18
6.640000e+02 1.602898e-18 6.315072e-19 8.478631e-18
6.650000e+02 1.475081e-18 6.206818e-19 8.243093e-18
6.660000e+02 1.438630e-18 5.944410e-19 7.561447e-18
6.670000e+02 1.318096e-18 5.775840e-19 7.468481e-18
6.680000e+02 1.279060e-18 5.628098e-19 6.977360e-18
6.690000e+02 1.233458e-18 5.433738e-19 6.879643e-18
6.700000e+02 1.175078e-18 4.929335e-19 6.611382e-18
6.710000e+02 1.102897e-18 4.593347e-19 6.471548e-18
6.720000e+02 1.036524e-18 4.298985e-19 6.106912e-18
6.730000e+02 9.664071e-19 4.144972e-19 5.953795e-18
6.740000e+02 8.950957e-19 4.023711e-19 5.636857e-18
6.750000e+02 8.432358e-19 3.673578e-19 5.470517e-18
6.760000e+02 7.868262e-19 3.571025e-19 5.312631e-18
6.770000e+02 7.741090e-19 3.120293e-19 5.139783e-18
6.780000e+02 6.728488e-19 2.609365e-19 4.981555e-18
6.790000e+02 5.874778e-19 2.473561e-19 4.779284e-18
6.800000e+02 5.630985e-19 2.228595e-19 4.666830e-18
6.810000e+02 5.298016e-19 2.195376e-19 4.549202e-18
6.820000e+02 4.599606e-19 1.980469e-19 4.300561e-18
6.830000e+02 4.518266e-19 1.825236e-19 4.185709e-18
6.840000e+02 3.994357e-19 1.677389e-19 4.147216e-18
6.850000e+02 3.507569e-19 1.596894e-19 3.871180e-18
6.860000e+02 3.386357e-19 1.464104e-19 3.798289e-18
6.870000e+02 2.995655e-19 1.310652e-19 3.537787e-18
6.880000e+02 2.706069e-19 1.287467e-19 3.416385e-18
6.890000e+02 2.428691e-19 1.138418e-19 3.321621e-18
6.900000e+02 2.382312e-19 1.014195e-19 3.225091e-18
6.910000e+02 1.783996e-19 9.201889e-20 2.876203e-18
6.920000e+02 1.570358e-19 8.583996e-20 2.847903e-18
6.930000e+02 1.433199e-19 7.223128e-20 2.761596e-18
6.940000e+02 1.251086e-19 6.703687e-20 2.699235e-18
6.950000e+02 1.138955e-19 5.877962e-20 2.402273e-18
6.960000e+02 1.018537e-19 5.336631e-20 2.380375e-18
6.970000e+02 8.326755e-20 5.080051e-20 2.236838e-18
6.980000e+02 7.463113e-20 4.755614e-20 2.213209e-18
6.990000e+02 6.420426e-20 4.513573e-20 2.074118e-18
7.000000e+02 5.455888e-20 3.767411e-20 1.975293e-18
7.010000e+02 2.683480e-20 3.298404e-20 1.963378e-18
7.020000e+02 1.692586e-20 2.430067e-20 1.842079e-18
7.030000e+02 7.799937e-21 2.066926e-20 1.827553e-18
7.040000e+02 1.005945e-32 1.659697e-20 1.737073e-18
7.050000e+02 9.359940e-33 1.548272e-20 1.591378e-18
7.060000e+02 7.427225e-33 1.200250e-20 1.494423e-18
7.070000e+02 6.749343e-33 7.358619e-21 1.407129e-18
7.080000e+02 5.401990e-33 2.710959e-21 1.344707e-18
7.090000e+02 5.146502e-33 1.154994e-21 1.241636e-18
7.100000e+02 4.752330e-33 7.175880e-33 1.173145e-18
7.110000e+02 4.181673e-33 4.799391e-33 1.134562e-18
7.120000e+02 3.257066e-33 4.069945e-33 1.051656e-18
7.130000e+02 2.536832e-33 3.601759e-33 9.909291e-19
7.140000e+02 2.157412e-33 3.184623e-33 9.167329e-19
7.150000e+02 2.117165e-33 3.117774e-33 8.314219e-19
7.160000e+02 1.913966e-33 2.650027e-33 7.293177e-19
7.170000e+02 1.791938e-33 1.926672e-33 6.710866e-19
7.180000e+02 1.389844e-33 1.742081e-33 6.079343e-19
7.190000e+02 1.345852e-33 1.589427e-33 5.370371e-19
7.200000e+02 1.034478e-33 1.539986e-33 4.964431e-19
7.210000e+02 7.714582e-34 1.311499e-33 4.182038e-19
7.220000e+02 7.419507e-34 1.207779e-33 4.010265e-19
7.230000e+02 6.702158e-34 1.013326e-33 3.779514e-19
7.240000e+02 5.563479e-34 9.344344e-34 3.361763e-19
7.250000e+02 5.093606e-34 8.453935e-34 2.902442e-19
7.260000e+02 4.698857e-34 7.899379e-34 2.538469e-19
7.270000e+02 3.511303e-34 6.341415e-34 2.409118e-19
7.280000e+02 2.609486e-34 5.360146e-34 1.784614e-19
7.290000e+02 1.638773e-34 4.781326e-34 1.520442e-19
7.300000e+02 1.255289e-34 3.611297e-34 1.430297e-19
7.310000e+02 9.422178e-35 2.841908e-34 1.114408e-19
7.320000e+02 5.284938e-35 2.343302e-34 1.032203e-19
7.330000e+02 3.732560e-35 2.108562e-34 8.669307e-20
7.340000e+02 3.296913e-35 1.606552e-34 6.108091e-20
7.350000e+02 1.307103e-35 1.210687e-34 5.471881e-20
7.360000e+02 6.035117e-36 1.020124e-34 2.621123e-20
7.370000e+02 4.342372e-36 7.819754e-35 1.669252e-20
7.380000e+02 2.338717e-36 6.680306e-35 1.247637e-32
7.390000e+02 1.388837e-36 4.690441e-35 1.055166e-32
7.400000e+02 4.462641e-49 3.057912e-35 9.274646e-33
7.410000e+02 2.852044e-49 2.144256e-35 3.988363e-33
7.420000e+02 2.226785e-49 1.636065e-35 3.457039e-33
7.430000e+02 1.593338e-49 1.488437e-35 2.899868e-33
7.440000e+02 1.421733e-49 1.051676e-35 2.522246e-33
7.450000e+02 9.818506e-50 8.368851e-36 1.934272e-33
7.460000e+02 6.075691e-50 6.612463e-36 1.370906e-33
7.470000e+02 4.365197e-50 3.952579e-36 1.146093e-33
7.480000e+02 2.593870e-50 1.352222e-36 9.035737e-34
7.490000e+02 1.384038e-51 2.655216e-37 7.930619e-34
7.500000e+02 1.172184e-51 3.716901e-49 4.558440e-34
7.510000e+02 1.025374e-51 2.913776e-49 4.337480e-34
7.520000e+02 8.406992e-52 2.214350e-49 2.283297e-34
7.530000e+02 5.729613e-52 1.675368e-49 1.417931e-34
7.540000e+02 3.949392e-52 1.597183e-49 1.102480e-34
7.550000e+02 2.548420e-52 9.794135e-50 9.300911e-35
7.560000e+02 1.885745e-52 8.805508e-50 7.442997e-35
7.570000e+02 1.490359e-52 6.571211e-50 5.329542e-35
7.580000e+02 1.098250e-52 1.699606e-50 4.241257e-35
7.590000e+02 1.110206e-67 1.376540e-50 3.349237e-35
7.600000e+02 6.009669e-68 4.285944e-51 2.193490e-35
7.610000e+02 3.115362e-68 9.196101e-66 1.082580e-35
7.620000e+02 2.183807e-68 7.320803e-66 3.143630e-36
7.630000e+02 1.120025e-68 5.186974e-66 7.515864e-51
7.640000e+02 8.695885e-69 3.526517e-66 4.518766e-51
7.650000e+02 9.877630e-84 2.284350e-66 4.005281e-51
7.660000e+02 4.098814e-84 4.305224e-67 3.222858e-51
7.670000e+02 2.145232e-84 2.102924e-67 1.790964e-51
7.680000e+02 8.354752e-85 1.138977e-81 1.328056e-51
7.690000e+02 3.886982e-100 4.149641e-82 7.344719e-52
7.700000e+02 2.908245e-100 3.891285e-82 2.346240e-52
7.710000e+02 1.463673e-100 2.412904e-82 7.761870e-67
7.720000e+02 4.132126e-101 8.027447e-83 3.810062e-67
7.730000e+02 3.036276e-116 3.535723e-83 1.639575e-67
7.740000e+02 2.715576e-116 1.627036e-98 1.101028e-67
7.750000e+02 4.839664e-117 9.549626e-99 6.622544e-68
7.760000e+02 1.995978e-117 2.553647e-99 2.971162e-68
7.770000e+02 1.791436e-133 1.062812e-99 0.000000e+00
7.780000e+02 1.057240e-133 0.000000e+00 0.000000e+00
7.790000e+02 9.151474e-150 0.000000e+00 0.000000e+00
7.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> fig/numerical/robust_error.txt <==
1.000000e-10 4.851350e-01 4.757700e-01 4.693988e-01
1.000000e+00 3.922363e-01 3.326700e-01 2.913538e-01
1.000000e+10 1.860575e-01 8.317500e-02 3.959750e-02
1.000000e+20 6.243750e-02 9.753750e-03 1.631250e-03
1.000000e+30 1.983375e-02 8.987500e-04 4.125000e-05
1.000000e+40 6.388750e-03 9.000000e-05 2.500000e-06
1.000000e+50 1.973750e-03 1.625000e-05 0.000000e+00
1.000000e+60 5.875000e-04 2.500000e-06 0.000000e+00
1.000000e+70 1.887500e-04 0.000000e+00 0.000000e+00
1.000000e+80 6.000000e-05 0.000000e+00 0.000000e+00
1.000000e+90 1.375000e-05 0.000000e+00 0.000000e+00
1.000000e+100 5.000000e-06 0.000000e+00 0.000000e+00


==> fig/numerical/robust_error_bound.txt <==
1.000000e-10 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 9.999998e-01 9.999995e-01 9.999993e-01
1.000000e+10 9.999955e-01 9.999909e-01 9.999864e-01
1.000000e+20 9.999505e-01 9.999010e-01 9.998515e-01
1.000000e+30 9.995009e-01 9.990020e-01 9.985034e-01
1.000000e+40 9.950377e-01 9.901000e-01 9.851868e-01
1.000000e+50 9.534631e-01 9.090918e-01 8.667855e-01
1.000000e+60 7.071071e-01 5.000005e-01 3.535539e-01
1.000000e+70 3.015115e-01 9.090918e-02 2.741016e-02
1.000000e+80 9.950377e-02 9.901000e-03 9.851868e-04
1.000000e+90 3.160699e-02 9.990020e-04 3.157545e-05
1.000000e+100 9.999505e-03 9.999010e-05 9.998515e-07


==> figdata/err08.txt <==
x y val
1.000 1.000 1.000
1.000 2.000 1.000
1.000 3.000 1.000
1.000 4.000 1.000
1.000 5.000 1.000
1.000 6.000 1.000
1.000 7.000 1.000
1.000 8.000 1.000
1.000 9.000 1.000
1.000 10.000 1.000
1.000 11.000 1.000
1.000 12.000 1.000
1.000 13.000 1.000
1.000 14.000 1.000
1.000 15.000 1.000
1.000 16.000 1.000
1.000 17.000 1.000
1.000 18.000 1.000
1.000 19.000 1.000
1.000 20.000 1.000
1.000 21.000 1.000
1.000 22.000 1.000
1.000 23.000 1.000
1.000 24.000 1.000
1.000 25.000 1.000
1.000 26.000 1.000
1.000 27.000 1.000
1.000 28.000 1.000
1.000 29.000 1.000
1.000 30.000 1.000
1.000 31.000 1.000
1.000 32.000 1.000
1.000 33.000 1.000
1.000 34.000 1.000
1.000 35.000 1.000
1.000 36.000 1.000
1.000 37.000 1.000
1.000 38.000 1.000
1.000 39.000 1.000
1.000 40.000 1.000
1.000 41.000 1.000
1.000 42.000 1.000
1.000 43.000 1.000
1.000 44.000 1.000
2.000 1.000 1.000
2.000 2.000 1.000
2.000 3.000 1.000
2.000 4.000 1.000
2.000 5.000 1.000
2.000 6.000 1.000
2.000 7.000 1.000
2.000 8.000 1.000
2.000 9.000 1.000
2.000 10.000 1.000
2.000 11.000 1.000
2.000 12.000 1.000
2.000 13.000 1.000
2.000 14.000 1.000
2.000 15.000 1.000
2.000 16.000 1.000
2.000 17.000 1.000
2.000 18.000 1.000
2.000 19.000 1.000
2.000 20.000 1.000
2.000 21.000 1.000
2.000 22.000 1.000
2.000 23.000 1.000
2.000 24.000 1.000
2.000 25.000 1.000
2.000 26.000 1.000
2.000 27.000 1.000
2.000 28.000 1.000
2.000 29.000 1.000
2.000 30.000 1.000
2.000 31.000 1.000
2.000 32.000 1.000
2.000 33.000 1.000
2.000 34.000 1.000
2.000 35.000 1.000
2.000 36.000 1.000
2.000 37.000 1.000
2.000 38.000 1.000
2.000 39.000 1.000
2.000 40.000 1.000
2.000 41.000 1.000
2.000 42.000 1.000
2.000 43.000 1.000
2.000 44.000 1.000
3.000 1.000 1.000
3.000 2.000 1.000
3.000 3.000 1.000
3.000 4.000 1.000
3.000 5.000 1.000
3.000 6.000 1.000
3.000 7.000 1.000
3.000 8.000 1.000
3.000 9.000 0.000
3.000 10.000 0.000
3.000 11.000 0.000
3.000 12.000 0.000
3.000 13.000 0.000
3.000 14.000 0.000
3.000 15.000 0.000
3.000 16.000 0.000
3.000 17.000 0.000
3.000 18.000 0.000
3.000 19.000 0.000
3.000 20.000 0.000
3.000 21.000 0.000
3.000 22.000 0.000
3.000 23.000 0.000
3.000 24.000 0.000
3.000 25.000 0.000
3.000 26.000 0.000
3.000 27.000 0.000
3.000 28.000 0.000
3.000 29.000 0.000
3.000 30.000 0.000
3.000 31.000 0.000
3.000 32.000 0.000
3.000 33.000 0.000
3.000 34.000 0.000
3.000 35.000 0.000
3.000 36.000 0.000
3.000 37.000 0.000
3.000 38.000 0.000
3.000 39.000 0.000
3.000 40.000 0.000
3.000 41.000 0.000
3.000 42.000 0.000
3.000 43.000 0.000
3.000 44.000 0.000
4.000 1.000 1.000
4.000 2.000 1.000
4.000 3.000 1.000
4.000 4.000 1.000
4.000 5.000 1.000
4.000 6.000 1.000
4.000 7.000 1.000
4.000 8.000 0.000
4.000 9.000 0.000
4.000 10.000 0.000
4.000 11.000 0.000
4.000 12.000 0.000
4.000 13.000 0.000
4.000 14.000 0.000
4.000 15.000 0.000
4.000 16.000 0.000
4.000 17.000 0.000
4.000 18.000 0.000
4.000 19.000 0.000
4.000 20.000 0.000
4.000 21.000 0.000
4.000 22.000 0.000
4.000 23.000 0.000
4.000 24.000 0.000
4.000 25.000 0.000
4.000 26.000 0.000
4.000 27.000 0.000
4.000 28.000 0.000
4.000 29.000 0.000
4.000 30.000 0.000
4.000 31.000 0.000
4.000 32.000 0.000
4.000 33.000 0.000
4.000 34.000 0.000
4.000 35.000 0.000
4.000 36.000 0.000
4.000 37.000 0.000
4.000 38.000 0.000
4.000 39.000 0.000
4.000 40.000 0.000
4.000 41.000 0.000
4.000 42.000 0.000
4.000 43.000 0.000
4.000 44.000 0.000
5.000 1.000 1.000
5.000 2.000 1.000
5.000 3.000 1.000
5.000 4.000 1.000
5.000 5.000 1.000
5.000 6.000 1.000
5.000 7.000 0.000
5.000 8.000 0.000
5.000 9.000 0.000
5.000 10.000 0.000
5.000 11.000 0.000
5.000 12.000 0.000
5.000 13.000 0.000
5.000 14.000 0.000
5.000 15.000 0.000
5.000 16.000 0.000
5.000 17.000 0.000
5.000 18.000 0.000
5.000 19.000 0.000
5.000 20.000 0.000
5.000 21.000 0.000
5.000 22.000 0.000
5.000 23.000 0.000
5.000 24.000 0.000
5.000 25.000 0.000
5.000 26.000 0.000
5.000 27.000 0.000
5.000 28.000 0.000
5.000 29.000 0.000
5.000 30.000 0.000
5.000 31.000 0.000
5.000 32.000 0.000
5.000 33.000 0.000
5.000 34.000 0.000
5.000 35.000 0.000
5.000 36.000 0.000
5.000 37.000 0.000
5.000 38.000 0.000
5.000 39.000 0.000
5.000 40.000 0.000
5.000 41.000 0.000
5.000 42.000 0.000
5.000 43.000 0.000
5.000 44.000 0.000
6.000 1.000 1.000
6.000 2.000 1.000
6.000 3.000 1.000
6.000 4.000 1.000
6.000 5.000 1.000
6.000 6.000 1.000
6.000 7.000 0.000
6.000 8.000 0.000
6.000 9.000 0.000
6.000 10.000 0.000
6.000 11.000 0.000
6.000 12.000 0.000
6.000 13.000 0.000
6.000 14.000 0.000
6.000 15.000 0.000
6.000 16.000 0.000
6.000 17.000 0.000
6.000 18.000 0.000
6.000 19.000 0.000
6.000 20.000 0.000
6.000 21.000 0.000
6.000 22.000 0.000
6.000 23.000 0.000
6.000 24.000 0.000
6.000 25.000 0.000
6.000 26.000 0.000
6.000 27.000 0.000
6.000 28.000 0.000
6.000 29.000 0.000
6.000 30.000 0.000
6.000 31.000 0.000
6.000 32.000 0.000
6.000 33.000 0.000
6.000 34.000 0.000
6.000 35.000 0.000
6.000 36.000 0.000
6.000 37.000 0.000
6.000 38.000 0.000
6.000 39.000 0.000
6.000 40.000 0.000
6.000 41.000 0.000
6.000 42.000 0.000
6.000 43.000 0.000
6.000 44.000 0.000
7.000 1.000 1.000
7.000 2.000 1.000
7.000 3.000 1.000
7.000 4.000 1.000
7.000 5.000 1.000
7.000 6.000 1.000
7.000 7.000 0.000
7.000 8.000 0.000
7.000 9.000 0.000
7.000 10.000 0.000
7.000 11.000 0.000
7.000 12.000 0.000
7.000 13.000 0.000
7.000 14.000 0.000
7.000 15.000 0.000
7.000 16.000 0.000
7.000 17.000 0.000
7.000 18.000 0.000
7.000 19.000 0.000
7.000 20.000 0.000
7.000 21.000 0.000
7.000 22.000 0.000
7.000 23.000 0.000
7.000 24.000 0.000
7.000 25.000 0.000
7.000 26.000 0.000
7.000 27.000 0.000
7.000 28.000 0.000
7.000 29.000 0.000
7.000 30.000 0.000
7.000 31.000 0.000
7.000 32.000 0.000
7.000 33.000 0.000
7.000 34.000 0.000
7.000 35.000 0.000
7.000 36.000 0.000
7.000 37.000 0.000
7.000 38.000 0.000
7.000 39.000 0.000
7.000 40.000 0.000
7.000 41.000 0.000
7.000 42.000 0.000
7.000 43.000 0.000
7.000 44.000 0.000
8.000 1.000 1.000
8.000 2.000 1.000
8.000 3.000 1.000
8.000 4.000 1.000
8.000 5.000 1.000
8.000 6.000 1.000
8.000 7.000 0.000
8.000 8.000 0.000
8.000 9.000 0.000
8.000 10.000 0.000
8.000 11.000 0.000
8.000 12.000 0.000
8.000 13.000 0.000
8.000 14.000 0.000
8.000 15.000 0.000
8.000 16.000 0.000
8.000 17.000 0.000
8.000 18.000 0.000
8.000 19.000 0.000
8.000 20.000 0.000
8.000 21.000 0.000
8.000 22.000 0.000
8.000 23.000 0.000
8.000 24.000 0.000
8.000 25.000 0.000
8.000 26.000 0.000
8.000 27.000 0.000
8.000 28.000 0.000
8.000 29.000 0.000
8.000 30.000 0.000
8.000 31.000 0.000
8.000 32.000 0.000
8.000 33.000 0.000
8.000 34.000 0.000
8.000 35.000 0.000
8.000 36.000 0.000
8.000 37.000 0.000
8.000 38.000 0.000
8.000 39.000 0.000
8.000 40.000 0.000
8.000 41.000 0.000
8.000 42.000 0.000
8.000 43.000 0.000
8.000 44.000 0.000
9.000 1.000 1.000
9.000 2.000 1.000
9.000 3.000 1.000
9.000 4.000 1.000
9.000 5.000 1.000
9.000 6.000 1.000
9.000 7.000 0.000
9.000 8.000 0.000
9.000 9.000 0.000
9.000 10.000 0.000
9.000 11.000 0.000
9.000 12.000 0.000
9.000 13.000 0.000
9.000 14.000 0.000
9.000 15.000 0.000
9.000 16.000 0.000
9.000 17.000 0.000
9.000 18.000 0.000
9.000 19.000 0.000
9.000 20.000 0.000
9.000 21.000 0.000
9.000 22.000 0.000
9.000 23.000 0.000
9.000 24.000 0.000
9.000 25.000 0.000
9.000 26.000 0.000
9.000 27.000 0.000
9.000 28.000 0.000
9.000 29.000 0.000
9.000 30.000 0.000
9.000 31.000 0.000
9.000 32.000 0.000
9.000 33.000 0.000
9.000 34.000 0.000
9.000 35.000 0.000
9.000 36.000 0.000
9.000 37.000 0.000
9.000 38.000 0.000
9.000 39.000 0.000
9.000 40.000 0.000
9.000 41.000 0.000
9.000 42.000 0.000
9.000 43.000 0.000
9.000 44.000 0.000
10.000 1.000 1.000
10.000 2.000 1.000
10.000 3.000 1.000
10.000 4.000 1.000
10.000 5.000 1.000
10.000 6.000 1.000
10.000 7.000 0.000
10.000 8.000 0.000
10.000 9.000 0.000
10.000 10.000 0.000
10.000 11.000 0.000
10.000 12.000 0.000
10.000 13.000 0.000
10.000 14.000 0.000
10.000 15.000 0.000
10.000 16.000 0.000
10.000 17.000 0.000
10.000 18.000 0.000
10.000 19.000 0.000
10.000 20.000 0.000
10.000 21.000 0.000
10.000 22.000 0.000
10.000 23.000 0.000
10.000 24.000 0.000
10.000 25.000 0.000
10.000 26.000 0.000
10.000 27.000 0.000
10.000 28.000 0.000
10.000 29.000 0.000
10.000 30.000 0.000
10.000 31.000 0.000
10.000 32.000 0.000
10.000 33.000 0.000
10.000 34.000 0.000
10.000 35.000 0.000
10.000 36.000 0.000
10.000 37.000 0.000
10.000 38.000 0.000
10.000 39.000 0.000
10.000 40.000 0.000
10.000 41.000 0.000
10.000 42.000 0.000
10.000 43.000 0.000
10.000 44.000 0.000
11.000 1.000 1.000
11.000 2.000 1.000
11.000 3.000 1.000
11.000 4.000 1.000
11.000 5.000 1.000
11.000 6.000 1.000
11.000 7.000 0.000
11.000 8.000 0.000
11.000 9.000 0.000
11.000 10.000 0.000
11.000 11.000 0.000
11.000 12.000 0.000
11.000 13.000 0.000
11.000 14.000 0.000
11.000 15.000 0.000
11.000 16.000 0.000
11.000 17.000 0.000
11.000 18.000 0.000
11.000 19.000 0.000
11.000 20.000 0.000
11.000 21.000 0.000
11.000 22.000 0.000
11.000 23.000 0.000
11.000 24.000 0.000
11.000 25.000 0.000
11.000 26.000 0.000
11.000 27.000 0.000
11.000 28.000 0.000
11.000 29.000 0.000
11.000 30.000 0.000
11.000 31.000 0.000
11.000 32.000 0.000
11.000 33.000 0.000
11.000 34.000 0.000
11.000 35.000 0.000
11.000 36.000 0.000
11.000 37.000 0.000
11.000 38.000 0.000
11.000 39.000 0.000
11.000 40.000 0.000
11.000 41.000 0.000
11.000 42.000 0.000
11.000 43.000 0.000
11.000 44.000 0.000
12.000 1.000 1.000
12.000 2.000 1.000
12.000 3.000 1.000
12.000 4.000 1.000
12.000 5.000 1.000
12.000 6.000 1.000
12.000 7.000 0.000
12.000 8.000 0.000
12.000 9.000 0.000
12.000 10.000 0.000
12.000 11.000 0.000
12.000 12.000 0.000
12.000 13.000 0.000
12.000 14.000 0.000
12.000 15.000 0.000
12.000 16.000 0.000
12.000 17.000 0.000
12.000 18.000 0.000
12.000 19.000 0.000
12.000 20.000 0.000
12.000 21.000 0.000
12.000 22.000 0.000
12.000 23.000 0.000
12.000 24.000 0.000
12.000 25.000 0.000
12.000 26.000 0.000
12.000 27.000 0.000
12.000 28.000 0.000
12.000 29.000 0.000
12.000 30.000 0.000
12.000 31.000 0.000
12.000 32.000 0.000
12.000 33.000 0.000
12.000 34.000 0.000
12.000 35.000 0.000
12.000 36.000 0.000
12.000 37.000 0.000
12.000 38.000 0.000
12.000 39.000 0.000
12.000 40.000 0.000
12.000 41.000 0.000
12.000 42.000 0.000
12.000 43.000 0.000
12.000 44.000 0.000
13.000 1.000 1.000
13.000 2.000 1.000
13.000 3.000 1.000
13.000 4.000 1.000
13.000 5.000 1.000
13.000 6.000 1.000
13.000 7.000 0.000
13.000 8.000 0.000
13.000 9.000 0.000
13.000 10.000 0.000
13.000 11.000 0.000
13.000 12.000 0.000
13.000 13.000 0.000
13.000 14.000 0.000
13.000 15.000 0.000
13.000 16.000 0.000
13.000 17.000 0.000
13.000 18.000 0.000
13.000 19.000 0.000
13.000 20.000 0.000
13.000 21.000 0.000
13.000 22.000 0.000
13.000 23.000 0.000
13.000 24.000 0.000
13.000 25.000 0.000
13.000 26.000 0.000
13.000 27.000 0.000
13.000 28.000 0.000
13.000 29.000 0.000
13.000 30.000 0.000
13.000 31.000 0.000
13.000 32.000 0.000
13.000 33.000 0.000
13.000 34.000 0.000
13.000 35.000 0.000
13.000 36.000 0.000
13.000 37.000 0.000
13.000 38.000 0.000
13.000 39.000 0.000
13.000 40.000 0.000
13.000 41.000 0.000
13.000 42.000 0.000
13.000 43.000 0.000
13.000 44.000 0.000
14.000 1.000 1.000
14.000 2.000 1.000
14.000 3.000 1.000
14.000 4.000 1.000
14.000 5.000 1.000
14.000 6.000 1.000
14.000 7.000 0.000
14.000 8.000 0.000
14.000 9.000 0.000
14.000 10.000 0.000
14.000 11.000 0.000
14.000 12.000 0.000
14.000 13.000 0.000
14.000 14.000 0.000
14.000 15.000 0.000
14.000 16.000 0.000
14.000 17.000 0.000
14.000 18.000 0.000
14.000 19.000 0.000
14.000 20.000 0.000
14.000 21.000 0.000
14.000 22.000 0.000
14.000 23.000 0.000
14.000 24.000 0.000
14.000 25.000 0.000
14.000 26.000 0.000
14.000 27.000 0.000
14.000 28.000 0.000
14.000 29.000 0.000
14.000 30.000 0.000
14.000 31.000 0.000
14.000 32.000 0.000
14.000 33.000 0.000
14.000 34.000 0.000
14.000 35.000 0.000
14.000 36.000 0.000
14.000 37.000 0.000
14.000 38.000 0.000
14.000 39.000 0.000
14.000 40.000 0.000
14.000 41.000 0.000
14.000 42.000 0.000
14.000 43.000 0.000
14.000 44.000 0.000
15.000 1.000 1.000
15.000 2.000 1.000
15.000 3.000 1.000
15.000 4.000 1.000
15.000 5.000 1.000
15.000 6.000 1.000
15.000 7.000 0.000
15.000 8.000 0.000
15.000 9.000 0.000
15.000 10.000 0.000
15.000 11.000 0.000
15.000 12.000 0.000
15.000 13.000 0.000
15.000 14.000 0.000
15.000 15.000 0.000
15.000 16.000 0.000
15.000 17.000 0.000
15.000 18.000 0.000
15.000 19.000 0.000
15.000 20.000 0.000
15.000 21.000 0.000
15.000 22.000 0.000
15.000 23.000 0.000
15.000 24.000 0.000
15.000 25.000 0.000
15.000 26.000 0.000
15.000 27.000 0.000
15.000 28.000 0.000
15.000 29.000 0.000
15.000 30.000 0.000
15.000 31.000 0.000
15.000 32.000 0.000
15.000 33.000 0.000
15.000 34.000 0.000
15.000 35.000 0.000
15.000 36.000 0.000
15.000 37.000 0.000
15.000 38.000 0.000
15.000 39.000 0.000
15.000 40.000 0.000
15.000 41.000 0.000
15.000 42.000 0.000
15.000 43.000 0.000
15.000 44.000 0.000
16.000 1.000 1.000
16.000 2.000 1.000
16.000 3.000 1.000
16.000 4.000 1.000
16.000 5.000 1.000
16.000 6.000 1.000
16.000 7.000 0.000
16.000 8.000 0.000
16.000 9.000 0.000
16.000 10.000 0.000
16.000 11.000 0.000
16.000 12.000 0.000
16.000 13.000 0.000
16.000 14.000 0.000
16.000 15.000 0.000
16.000 16.000 0.000
16.000 17.000 0.000
16.000 18.000 0.000
16.000 19.000 0.000
16.000 20.000 0.000
16.000 21.000 0.000
16.000 22.000 0.000
16.000 23.000 0.000
16.000 24.000 0.000
16.000 25.000 0.000
16.000 26.000 0.000
16.000 27.000 0.000
16.000 28.000 0.000
16.000 29.000 0.000
16.000 30.000 0.000
16.000 31.000 0.000
16.000 32.000 0.000
16.000 33.000 0.000
16.000 34.000 0.000
16.000 35.000 0.000
16.000 36.000 0.000
16.000 37.000 0.000
16.000 38.000 0.000
16.000 39.000 0.000
16.000 40.000 0.000
16.000 41.000 0.000
16.000 42.000 0.000
16.000 43.000 0.000
16.000 44.000 0.000
17.000 1.000 1.000
17.000 2.000 1.000
17.000 3.000 1.000
17.000 4.000 1.000
17.000 5.000 1.000
17.000 6.000 1.000
17.000 7.000 0.000
17.000 8.000 0.000
17.000 9.000 0.000
17.000 10.000 0.000
17.000 11.000 0.000
17.000 12.000 0.000
17.000 13.000 0.000
17.000 14.000 0.000
17.000 15.000 0.000
17.000 16.000 0.000
17.000 17.000 0.000
17.000 18.000 0.000
17.000 19.000 0.000
17.000 20.000 0.000
17.000 21.000 0.000
17.000 22.000 0.000
17.000 23.000 0.000
17.000 24.000 0.000
17.000 25.000 0.000
17.000 26.000 0.000
17.000 27.000 0.000
17.000 28.000 0.000
17.000 29.000 0.000
17.000 30.000 0.000
17.000 31.000 0.000
17.000 32.000 0.000
17.000 33.000 0.000
17.000 34.000 0.000
17.000 35.000 0.000
17.000 36.000 0.000
17.000 37.000 0.000
17.000 38.000 0.000
17.000 39.000 0.000
17.000 40.000 0.000
17.000 41.000 0.000
17.000 42.000 0.000
17.000 43.000 0.000
17.000 44.000 0.000
18.000 1.000 1.000
18.000 2.000 1.000
18.000 3.000 1.000
18.000 4.000 1.000
18.000 5.000 1.000
18.000 6.000 1.000
18.000 7.000 0.000
18.000 8.000 0.000
18.000 9.000 0.000
18.000 10.000 0.000
18.000 11.000 0.000
18.000 12.000 0.000
18.000 13.000 0.000
18.000 14.000 0.000
18.000 15.000 0.000
18.000 16.000 0.000
18.000 17.000 0.000
18.000 18.000 0.000
18.000 19.000 0.000
18.000 20.000 0.000
18.000 21.000 0.000
18.000 22.000 0.000
18.000 23.000 0.000
18.000 24.000 0.000
18.000 25.000 0.000
18.000 26.000 0.000
18.000 27.000 0.000
18.000 28.000 0.000
18.000 29.000 0.000
18.000 30.000 0.000
18.000 31.000 0.000
18.000 32.000 0.000
18.000 33.000 0.000
18.000 34.000 0.000
18.000 35.000 0.000
18.000 36.000 0.000
18.000 37.000 0.000
18.000 38.000 0.000
18.000 39.000 0.000
18.000 40.000 0.000
18.000 41.000 0.000
18.000 42.000 0.000
18.000 43.000 0.000
18.000 44.000 0.000
19.000 1.000 1.000
19.000 2.000 1.000
19.000 3.000 1.000
19.000 4.000 1.000
19.000 5.000 1.000
19.000 6.000 1.000
19.000 7.000 0.000
19.000 8.000 0.000
19.000 9.000 0.000
19.000 10.000 0.000
19.000 11.000 0.000
19.000 12.000 0.000
19.000 13.000 0.000
19.000 14.000 0.000
19.000 15.000 0.000
19.000 16.000 0.000
19.000 17.000 0.000
19.000 18.000 0.000
19.000 19.000 0.000
19.000 20.000 0.000
19.000 21.000 0.000
19.000 22.000 0.000
19.000 23.000 0.000
19.000 24.000 0.000
19.000 25.000 0.000
19.000 26.000 0.000
19.000 27.000 0.000
19.000 28.000 0.000
19.000 29.000 0.000
19.000 30.000 0.000
19.000 31.000 0.000
19.000 32.000 0.000
19.000 33.000 0.000
19.000 34.000 0.000
19.000 35.000 0.000
19.000 36.000 0.000
19.000 37.000 0.000
19.000 38.000 0.000
19.000 39.000 0.000
19.000 40.000 0.000
19.000 41.000 0.000
19.000 42.000 0.000
19.000 43.000 0.000
19.000 44.000 0.000
20.000 1.000 1.000
20.000 2.000 1.000
20.000 3.000 1.000
20.000 4.000 1.000
20.000 5.000 1.000
20.000 6.000 1.000
20.000 7.000 0.000
20.000 8.000 0.000
20.000 9.000 0.000
20.000 10.000 0.000
20.000 11.000 0.000
20.000 12.000 0.000
20.000 13.000 0.000
20.000 14.000 0.000
20.000 15.000 0.000
20.000 16.000 0.000
20.000 17.000 0.000
20.000 18.000 0.000
20.000 19.000 0.000
20.000 20.000 0.000
20.000 21.000 0.000
20.000 22.000 0.000
20.000 23.000 0.000
20.000 24.000 0.000
20.000 25.000 0.000
20.000 26.000 0.000
20.000 27.000 0.000
20.000 28.000 0.000
20.000 29.000 0.000
20.000 30.000 0.000
20.000 31.000 0.000
20.000 32.000 0.000
20.000 33.000 0.000
20.000 34.000 0.000
20.000 35.000 0.000
20.000 36.000 0.000
20.000 37.000 0.000
20.000 38.000 0.000
20.000 39.000 0.000
20.000 40.000 0.000
20.000 41.000 0.000
20.000 42.000 0.000
20.000 43.000 0.000
20.000 44.000 0.000
21.000 1.000 1.000
21.000 2.000 1.000
21.000 3.000 1.000
21.000 4.000 1.000
21.000 5.000 1.000
21.000 6.000 1.000
21.000 7.000 0.000
21.000 8.000 0.000
21.000 9.000 0.000
21.000 10.000 0.000
21.000 11.000 0.000
21.000 12.000 0.000
21.000 13.000 0.000
21.000 14.000 0.000
21.000 15.000 0.000
21.000 16.000 0.000
21.000 17.000 0.000
21.000 18.000 0.000
21.000 19.000 0.000
21.000 20.000 0.000
21.000 21.000 0.000
21.000 22.000 0.000
21.000 23.000 0.000
21.000 24.000 0.000
21.000 25.000 0.000
21.000 26.000 0.000
21.000 27.000 0.000
21.000 28.000 0.000
21.000 29.000 0.000
21.000 30.000 0.000
21.000 31.000 0.000
21.000 32.000 0.000
21.000 33.000 0.000
21.000 34.000 0.000
21.000 35.000 0.000
21.000 36.000 0.000
21.000 37.000 0.000
21.000 38.000 0.000
21.000 39.000 0.000
21.000 40.000 0.000
21.000 41.000 0.000
21.000 42.000 0.000
21.000 43.000 0.000
21.000 44.000 0.000
22.000 1.000 1.000
22.000 2.000 1.000
22.000 3.000 1.000
22.000 4.000 1.000
22.000 5.000 1.000
22.000 6.000 1.000
22.000 7.000 0.000
22.000 8.000 0.000
22.000 9.000 0.000
22.000 10.000 0.000
22.000 11.000 0.000
22.000 12.000 0.000
22.000 13.000 0.000
22.000 14.000 0.000
22.000 15.000 0.000
22.000 16.000 0.000
22.000 17.000 0.000
22.000 18.000 0.000
22.000 19.000 0.000
22.000 20.000 0.000
22.000 21.000 0.000
22.000 22.000 0.000
22.000 23.000 0.000
22.000 24.000 0.000
22.000 25.000 0.000
22.000 26.000 0.000
22.000 27.000 0.000
22.000 28.000 0.000
22.000 29.000 0.000
22.000 30.000 0.000
22.000 31.000 0.000
22.000 32.000 0.000
22.000 33.000 0.000
22.000 34.000 0.000
22.000 35.000 0.000
22.000 36.000 0.000
22.000 37.000 0.000
22.000 38.000 0.000
22.000 39.000 0.000
22.000 40.000 0.000
22.000 41.000 0.000
22.000 42.000 0.000
22.000 43.000 0.000
22.000 44.000 0.000
23.000 1.000 1.000
23.000 2.000 1.000
23.000 3.000 1.000
23.000 4.000 1.000
23.000 5.000 1.000
23.000 6.000 1.000
23.000 7.000 0.000
23.000 8.000 0.000
23.000 9.000 0.000
23.000 10.000 0.000
23.000 11.000 0.000
23.000 12.000 0.000
23.000 13.000 0.000
23.000 14.000 0.000
23.000 15.000 0.000
23.000 16.000 0.000
23.000 17.000 0.000
23.000 18.000 0.000
23.000 19.000 0.000
23.000 20.000 0.000
23.000 21.000 0.000
23.000 22.000 0.000
23.000 23.000 0.000
23.000 24.000 0.000
23.000 25.000 0.000
23.000 26.000 0.000
23.000 27.000 0.000
23.000 28.000 0.000
23.000 29.000 0.000
23.000 30.000 0.000
23.000 31.000 0.000
23.000 32.000 0.000
23.000 33.000 0.000
23.000 34.000 0.000
23.000 35.000 0.000
23.000 36.000 0.000
23.000 37.000 0.000
23.000 38.000 0.000
23.000 39.000 0.000
23.000 40.000 0.000
23.000 41.000 0.000
23.000 42.000 0.000
23.000 43.000 0.000
23.000 44.000 0.000
24.000 1.000 1.000
24.000 2.000 1.000
24.000 3.000 1.000
24.000 4.000 1.000
24.000 5.000 1.000
24.000 6.000 1.000
24.000 7.000 0.000
24.000 8.000 0.000
24.000 9.000 0.000
24.000 10.000 0.000
24.000 11.000 0.000
24.000 12.000 0.000
24.000 13.000 0.000
24.000 14.000 0.000
24.000 15.000 0.000
24.000 16.000 0.000
24.000 17.000 0.000
24.000 18.000 0.000
24.000 19.000 0.000
24.000 20.000 0.000
24.000 21.000 0.000
24.000 22.000 0.000
24.000 23.000 0.000
24.000 24.000 0.000
24.000 25.000 0.000
24.000 26.000 0.000
24.000 27.000 0.000
24.000 28.000 0.000
24.000 29.000 0.000
24.000 30.000 0.000
24.000 31.000 0.000
24.000 32.000 0.000
24.000 33.000 0.000
24.000 34.000 0.000
24.000 35.000 0.000
24.000 36.000 0.000
24.000 37.000 0.000
24.000 38.000 0.000
24.000 39.000 0.000
24.000 40.000 0.000
24.000 41.000 0.000
24.000 42.000 0.000
24.000 43.000 0.000
24.000 44.000 0.000
25.000 1.000 1.000
25.000 2.000 1.000
25.000 3.000 1.000
25.000 4.000 1.000
25.000 5.000 1.000
25.000 6.000 1.000
25.000 7.000 0.000
25.000 8.000 0.000
25.000 9.000 0.000
25.000 10.000 0.000
25.000 11.000 0.000
25.000 12.000 0.000
25.000 13.000 0.000
25.000 14.000 0.000
25.000 15.000 0.000
25.000 16.000 0.000
25.000 17.000 0.000
25.000 18.000 0.000
25.000 19.000 0.000
25.000 20.000 0.000
25.000 21.000 0.000
25.000 22.000 0.000
25.000 23.000 0.000
25.000 24.000 0.000
25.000 25.000 0.000
25.000 26.000 0.000
25.000 27.000 0.000
25.000 28.000 0.000
25.000 29.000 0.000
25.000 30.000 0.000
25.000 31.000 0.000
25.000 32.000 0.000
25.000 33.000 0.000
25.000 34.000 0.000
25.000 35.000 0.000
25.000 36.000 0.000
25.000 37.000 0.000
25.000 38.000 0.000
25.000 39.000 0.000
25.000 40.000 0.000
25.000 41.000 0.000
25.000 42.000 0.000
25.000 43.000 0.000
25.000 44.000 0.000
26.000 1.000 1.000
26.000 2.000 1.000
26.000 3.000 1.000
26.000 4.000 1.000
26.000 5.000 1.000
26.000 6.000 1.000
26.000 7.000 0.000
26.000 8.000 0.000
26.000 9.000 0.000
26.000 10.000 0.000
26.000 11.000 0.000
26.000 12.000 0.000
26.000 13.000 0.000
26.000 14.000 0.000
26.000 15.000 0.000
26.000 16.000 0.000
26.000 17.000 0.000
26.000 18.000 0.000
26.000 19.000 0.000
26.000 20.000 0.000
26.000 21.000 0.000
26.000 22.000 0.000
26.000 23.000 0.000
26.000 24.000 0.000
26.000 25.000 0.000
26.000 26.000 0.000
26.000 27.000 0.000
26.000 28.000 0.000
26.000 29.000 0.000
26.000 30.000 0.000
26.000 31.000 0.000
26.000 32.000 0.000
26.000 33.000 0.000
26.000 34.000 0.000
26.000 35.000 0.000
26.000 36.000 0.000
26.000 37.000 0.000
26.000 38.000 0.000
26.000 39.000 0.000
26.000 40.000 0.000
26.000 41.000 0.000
26.000 42.000 0.000
26.000 43.000 0.000
26.000 44.000 0.000
27.000 1.000 1.000
27.000 2.000 1.000
27.000 3.000 1.000
27.000 4.000 1.000
27.000 5.000 1.000
27.000 6.000 1.000
27.000 7.000 0.000
27.000 8.000 0.000
27.000 9.000 0.000
27.000 10.000 0.000
27.000 11.000 0.000
27.000 12.000 0.000
27.000 13.000 0.000
27.000 14.000 0.000
27.000 15.000 0.000
27.000 16.000 0.000
27.000 17.000 0.000
27.000 18.000 0.000
27.000 19.000 0.000
27.000 20.000 0.000
27.000 21.000 0.000
27.000 22.000 0.000
27.000 23.000 0.000
27.000 24.000 0.000
27.000 25.000 0.000
27.000 26.000 0.000
27.000 27.000 0.000
27.000 28.000 0.000
27.000 29.000 0.000
27.000 30.000 0.000
27.000 31.000 0.000
27.000 32.000 0.000
27.000 33.000 0.000
27.000 34.000 0.000
27.000 35.000 0.000
27.000 36.000 0.000
27.000 37.000 0.000
27.000 38.000 0.000
27.000 39.000 0.000
27.000 40.000 0.000
27.000 41.000 0.000
27.000 42.000 0.000
27.000 43.000 0.000
27.000 44.000 0.000
28.000 1.000 1.000
28.000 2.000 1.000
28.000 3.000 1.000
28.000 4.000 1.000
28.000 5.000 1.000
28.000 6.000 1.000
28.000 7.000 0.000
28.000 8.000 0.000
28.000 9.000 0.000
28.000 10.000 0.000
28.000 11.000 0.000
28.000 12.000 0.000
28.000 13.000 0.000
28.000 14.000 0.000
28.000 15.000 0.000
28.000 16.000 0.000
28.000 17.000 0.000
28.000 18.000 0.000
28.000 19.000 0.000
28.000 20.000 0.000
28.000 21.000 0.000
28.000 22.000 0.000
28.000 23.000 0.000
28.000 24.000 0.000
28.000 25.000 0.000
28.000 26.000 0.000
28.000 27.000 0.000
28.000 28.000 0.000
28.000 29.000 0.000
28.000 30.000 0.000
28.000 31.000 0.000
28.000 32.000 0.000
28.000 33.000 0.000
28.000 34.000 0.000
28.000 35.000 0.000
28.000 36.000 0.000
28.000 37.000 0.000
28.000 38.000 0.000
28.000 39.000 0.000
28.000 40.000 0.000
28.000 41.000 0.000
28.000 42.000 0.000
28.000 43.000 0.000
28.000 44.000 0.000
29.000 1.000 1.000
29.000 2.000 1.000
29.000 3.000 1.000
29.000 4.000 1.000
29.000 5.000 1.000
29.000 6.000 1.000
29.000 7.000 0.000
29.000 8.000 0.000
29.000 9.000 0.000
29.000 10.000 0.000
29.000 11.000 0.000
29.000 12.000 0.000
29.000 13.000 0.000
29.000 14.000 0.000
29.000 15.000 0.000
29.000 16.000 0.000
29.000 17.000 0.000
29.000 18.000 0.000
29.000 19.000 0.000
29.000 20.000 0.000
29.000 21.000 0.000
29.000 22.000 0.000
29.000 23.000 0.000
29.000 24.000 0.000
29.000 25.000 0.000
29.000 26.000 0.000
29.000 27.000 0.000
29.000 28.000 0.000
29.000 29.000 0.000
29.000 30.000 0.000
29.000 31.000 0.000
29.000 32.000 0.000
29.000 33.000 0.000
29.000 34.000 0.000
29.000 35.000 0.000
29.000 36.000 0.000
29.000 37.000 0.000
29.000 38.000 0.000
29.000 39.000 0.000
29.000 40.000 0.000
29.000 41.000 0.000
29.000 42.000 0.000
29.000 43.000 0.000
29.000 44.000 0.000
30.000 1.000 1.000
30.000 2.000 1.000
30.000 3.000 1.000
30.000 4.000 1.000
30.000 5.000 1.000
30.000 6.000 1.000
30.000 7.000 0.000
30.000 8.000 0.000
30.000 9.000 0.000
30.000 10.000 0.000
30.000 11.000 0.000
30.000 12.000 0.000
30.000 13.000 0.000
30.000 14.000 0.000
30.000 15.000 0.000
30.000 16.000 0.000
30.000 17.000 0.000
30.000 18.000 0.000
30.000 19.000 0.000
30.000 20.000 0.000
30.000 21.000 0.000
30.000 22.000 0.000
30.000 23.000 0.000
30.000 24.000 0.000
30.000 25.000 0.000
30.000 26.000 0.000
30.000 27.000 0.000
30.000 28.000 0.000
30.000 29.000 0.000
30.000 30.000 0.000
30.000 31.000 0.000
30.000 32.000 0.000
30.000 33.000 0.000
30.000 34.000 0.000
30.000 35.000 0.000
30.000 36.000 0.000
30.000 37.000 0.000
30.000 38.000 0.000
30.000 39.000 0.000
30.000 40.000 0.000
30.000 41.000 0.000
30.000 42.000 0.000
30.000 43.000 0.000
30.000 44.000 0.000
31.000 1.000 1.000
31.000 2.000 1.000
31.000 3.000 1.000
31.000 4.000 1.000
31.000 5.000 1.000
31.000 6.000 1.000
31.000 7.000 0.000
31.000 8.000 0.000
31.000 9.000 0.000
31.000 10.000 0.000
31.000 11.000 0.000
31.000 12.000 0.000
31.000 13.000 0.000
31.000 14.000 0.000
31.000 15.000 0.000
31.000 16.000 0.000
31.000 17.000 0.000
31.000 18.000 0.000
31.000 19.000 0.000
31.000 20.000 0.000
31.000 21.000 0.000
31.000 22.000 0.000
31.000 23.000 0.000
31.000 24.000 0.000
31.000 25.000 0.000
31.000 26.000 0.000
31.000 27.000 0.000
31.000 28.000 0.000
31.000 29.000 0.000
31.000 30.000 0.000
31.000 31.000 0.000
31.000 32.000 0.000
31.000 33.000 0.000
31.000 34.000 0.000
31.000 35.000 0.000
31.000 36.000 0.000
31.000 37.000 0.000
31.000 38.000 0.000
31.000 39.000 0.000
31.000 40.000 0.000
31.000 41.000 0.000
31.000 42.000 0.000
31.000 43.000 0.000
31.000 44.000 0.000
32.000 1.000 1.000
32.000 2.000 1.000
32.000 3.000 1.000
32.000 4.000 1.000
32.000 5.000 1.000
32.000 6.000 1.000
32.000 7.000 0.000
32.000 8.000 0.000
32.000 9.000 0.000
32.000 10.000 0.000
32.000 11.000 0.000
32.000 12.000 0.000
32.000 13.000 0.000
32.000 14.000 0.000
32.000 15.000 0.000
32.000 16.000 0.000
32.000 17.000 0.000
32.000 18.000 0.000
32.000 19.000 0.000
32.000 20.000 0.000
32.000 21.000 0.000
32.000 22.000 0.000
32.000 23.000 0.000
32.000 24.000 0.000
32.000 25.000 0.000
32.000 26.000 0.000
32.000 27.000 0.000
32.000 28.000 0.000
32.000 29.000 0.000
32.000 30.000 0.000
32.000 31.000 0.000
32.000 32.000 0.000
32.000 33.000 0.000
32.000 34.000 0.000
32.000 35.000 0.000
32.000 36.000 0.000
32.000 37.000 0.000
32.000 38.000 0.000
32.000 39.000 0.000
32.000 40.000 0.000
32.000 41.000 0.000
32.000 42.000 0.000
32.000 43.000 0.000
32.000 44.000 0.000
33.000 1.000 1.000
33.000 2.000 1.000
33.000 3.000 1.000
33.000 4.000 1.000
33.000 5.000 1.000
33.000 6.000 1.000
33.000 7.000 0.000
33.000 8.000 0.000
33.000 9.000 0.000
33.000 10.000 0.000
33.000 11.000 0.000
33.000 12.000 0.000
33.000 13.000 0.000
33.000 14.000 0.000
33.000 15.000 0.000
33.000 16.000 0.000
33.000 17.000 0.000
33.000 18.000 0.000
33.000 19.000 0.000
33.000 20.000 0.000
33.000 21.000 0.000
33.000 22.000 0.000
33.000 23.000 0.000
33.000 24.000 0.000
33.000 25.000 0.000
33.000 26.000 0.000
33.000 27.000 0.000
33.000 28.000 0.000
33.000 29.000 0.000
33.000 30.000 0.000
33.000 31.000 0.000
33.000 32.000 0.000
33.000 33.000 0.000
33.000 34.000 0.000
33.000 35.000 0.000
33.000 36.000 0.000
33.000 37.000 0.000
33.000 38.000 0.000
33.000 39.000 0.000
33.000 40.000 0.000
33.000 41.000 0.000
33.000 42.000 0.000
33.000 43.000 0.000
33.000 44.000 0.000
34.000 1.000 1.000
34.000 2.000 1.000
34.000 3.000 1.000
34.000 4.000 1.000
34.000 5.000 1.000
34.000 6.000 1.000
34.000 7.000 0.000
34.000 8.000 0.000
34.000 9.000 0.000
34.000 10.000 0.000
34.000 11.000 0.000
34.000 12.000 0.000
34.000 13.000 0.000
34.000 14.000 0.000
34.000 15.000 0.000
34.000 16.000 0.000
34.000 17.000 0.000
34.000 18.000 0.000
34.000 19.000 0.000
34.000 20.000 0.000
34.000 21.000 0.000
34.000 22.000 0.000
34.000 23.000 0.000
34.000 24.000 0.000
34.000 25.000 0.000
34.000 26.000 0.000
34.000 27.000 0.000
34.000 28.000 0.000
34.000 29.000 0.000
34.000 30.000 0.000
34.000 31.000 0.000
34.000 32.000 0.000
34.000 33.000 0.000
34.000 34.000 0.000
34.000 35.000 0.000
34.000 36.000 0.000
34.000 37.000 0.000
34.000 38.000 0.000
34.000 39.000 0.000
34.000 40.000 0.000
34.000 41.000 0.000
34.000 42.000 0.000
34.000 43.000 0.000
34.000 44.000 0.000
35.000 1.000 1.000
35.000 2.000 1.000
35.000 3.000 1.000
35.000 4.000 1.000
35.000 5.000 1.000
35.000 6.000 1.000
35.000 7.000 0.000
35.000 8.000 0.000
35.000 9.000 0.000
35.000 10.000 0.000
35.000 11.000 0.000
35.000 12.000 0.000
35.000 13.000 0.000
35.000 14.000 0.000
35.000 15.000 0.000
35.000 16.000 0.000
35.000 17.000 0.000
35.000 18.000 0.000
35.000 19.000 0.000
35.000 20.000 0.000
35.000 21.000 0.000
35.000 22.000 0.000
35.000 23.000 0.000
35.000 24.000 0.000
35.000 25.000 0.000
35.000 26.000 0.000
35.000 27.000 0.000
35.000 28.000 0.000
35.000 29.000 0.000
35.000 30.000 0.000
35.000 31.000 0.000
35.000 32.000 0.000
35.000 33.000 0.000
35.000 34.000 0.000
35.000 35.000 0.000
35.000 36.000 0.000
35.000 37.000 0.000
35.000 38.000 0.000
35.000 39.000 0.000
35.000 40.000 0.000
35.000 41.000 0.000
35.000 42.000 0.000
35.000 43.000 0.000
35.000 44.000 0.000
36.000 1.000 1.000
36.000 2.000 1.000
36.000 3.000 1.000
36.000 4.000 1.000
36.000 5.000 1.000
36.000 6.000 1.000
36.000 7.000 0.000
36.000 8.000 0.000
36.000 9.000 0.000
36.000 10.000 0.000
36.000 11.000 0.000
36.000 12.000 0.000
36.000 13.000 0.000
36.000 14.000 0.000
36.000 15.000 0.000
36.000 16.000 0.000
36.000 17.000 0.000
36.000 18.000 0.000
36.000 19.000 0.000
36.000 20.000 0.000
36.000 21.000 0.000
36.000 22.000 0.000
36.000 23.000 0.000
36.000 24.000 0.000
36.000 25.000 0.000
36.000 26.000 0.000
36.000 27.000 0.000
36.000 28.000 0.000
36.000 29.000 0.000
36.000 30.000 0.000
36.000 31.000 0.000
36.000 32.000 0.000
36.000 33.000 0.000
36.000 34.000 0.000
36.000 35.000 0.000
36.000 36.000 0.000
36.000 37.000 0.000
36.000 38.000 0.000
36.000 39.000 0.000
36.000 40.000 0.000
36.000 41.000 0.000
36.000 42.000 0.000
36.000 43.000 0.000
36.000 44.000 0.000
37.000 1.000 1.000
37.000 2.000 1.000
37.000 3.000 1.000
37.000 4.000 1.000
37.000 5.000 1.000
37.000 6.000 1.000
37.000 7.000 0.000
37.000 8.000 0.000
37.000 9.000 0.000
37.000 10.000 0.000
37.000 11.000 0.000
37.000 12.000 0.000
37.000 13.000 0.000
37.000 14.000 0.000
37.000 15.000 0.000
37.000 16.000 0.000
37.000 17.000 0.000
37.000 18.000 0.000
37.000 19.000 0.000
37.000 20.000 0.000
37.000 21.000 0.000
37.000 22.000 0.000
37.000 23.000 0.000
37.000 24.000 0.000
37.000 25.000 0.000
37.000 26.000 0.000
37.000 27.000 0.000
37.000 28.000 0.000
37.000 29.000 0.000
37.000 30.000 0.000
37.000 31.000 0.000
37.000 32.000 0.000
37.000 33.000 0.000
37.000 34.000 0.000
37.000 35.000 0.000
37.000 36.000 0.000
37.000 37.000 0.000
37.000 38.000 0.000
37.000 39.000 0.000
37.000 40.000 0.000
37.000 41.000 0.000
37.000 42.000 0.000
37.000 43.000 0.000
37.000 44.000 0.000
38.000 1.000 1.000
38.000 2.000 1.000
38.000 3.000 1.000
38.000 4.000 1.000
38.000 5.000 1.000
38.000 6.000 1.000
38.000 7.000 0.000
38.000 8.000 0.000
38.000 9.000 0.000
38.000 10.000 0.000
38.000 11.000 0.000
38.000 12.000 0.000
38.000 13.000 0.000
38.000 14.000 0.000
38.000 15.000 0.000
38.000 16.000 0.000
38.000 17.000 0.000
38.000 18.000 0.000
38.000 19.000 0.000
38.000 20.000 0.000
38.000 21.000 0.000
38.000 22.000 0.000
38.000 23.000 0.000
38.000 24.000 0.000
38.000 25.000 0.000
38.000 26.000 0.000
38.000 27.000 0.000
38.000 28.000 0.000
38.000 29.000 0.000
38.000 30.000 0.000
38.000 31.000 0.000
38.000 32.000 0.000
38.000 33.000 0.000
38.000 34.000 0.000
38.000 35.000 0.000
38.000 36.000 0.000
38.000 37.000 0.000
38.000 38.000 0.000
38.000 39.000 0.000
38.000 40.000 0.000
38.000 41.000 0.000
38.000 42.000 0.000
38.000 43.000 0.000
38.000 44.000 0.000
39.000 1.000 1.000
39.000 2.000 1.000
39.000 3.000 1.000
39.000 4.000 1.000
39.000 5.000 1.000
39.000 6.000 1.000
39.000 7.000 0.000
39.000 8.000 0.000
39.000 9.000 0.000
39.000 10.000 0.000
39.000 11.000 0.000
39.000 12.000 0.000
39.000 13.000 0.000
39.000 14.000 0.000
39.000 15.000 0.000
39.000 16.000 0.000
39.000 17.000 0.000
39.000 18.000 0.000
39.000 19.000 0.000
39.000 20.000 0.000
39.000 21.000 0.000
39.000 22.000 0.000
39.000 23.000 0.000
39.000 24.000 0.000
39.000 25.000 0.000
39.000 26.000 0.000
39.000 27.000 0.000
39.000 28.000 0.000
39.000 29.000 0.000
39.000 30.000 0.000
39.000 31.000 0.000
39.000 32.000 0.000
39.000 33.000 0.000
39.000 34.000 0.000
39.000 35.000 0.000
39.000 36.000 0.000
39.000 37.000 0.000
39.000 38.000 0.000
39.000 39.000 0.000
39.000 40.000 0.000
39.000 41.000 0.000
39.000 42.000 0.000
39.000 43.000 0.000
39.000 44.000 0.000
40.000 1.000 1.000
40.000 2.000 1.000
40.000 3.000 1.000
40.000 4.000 1.000
40.000 5.000 1.000
40.000 6.000 1.000
40.000 7.000 0.000
40.000 8.000 0.000
40.000 9.000 0.000
40.000 10.000 0.000
40.000 11.000 0.000
40.000 12.000 0.000
40.000 13.000 0.000
40.000 14.000 0.000
40.000 15.000 0.000
40.000 16.000 0.000
40.000 17.000 0.000
40.000 18.000 0.000
40.000 19.000 0.000
40.000 20.000 0.000
40.000 21.000 0.000
40.000 22.000 0.000
40.000 23.000 0.000
40.000 24.000 0.000
40.000 25.000 0.000
40.000 26.000 0.000
40.000 27.000 0.000
40.000 28.000 0.000
40.000 29.000 0.000
40.000 30.000 0.000
40.000 31.000 0.000
40.000 32.000 0.000
40.000 33.000 0.000
40.000 34.000 0.000
40.000 35.000 0.000
40.000 36.000 0.000
40.000 37.000 0.000
40.000 38.000 0.000
40.000 39.000 0.000
40.000 40.000 0.000
40.000 41.000 0.000
40.000 42.000 0.000
40.000 43.000 0.000
40.000 44.000 0.000
41.000 1.000 1.000
41.000 2.000 1.000
41.000 3.000 1.000
41.000 4.000 1.000
41.000 5.000 1.000
41.000 6.000 1.000
41.000 7.000 0.000
41.000 8.000 0.000
41.000 9.000 0.000
41.000 10.000 0.000
41.000 11.000 0.000
41.000 12.000 0.000
41.000 13.000 0.000
41.000 14.000 0.000
41.000 15.000 0.000
41.000 16.000 0.000
41.000 17.000 0.000
41.000 18.000 0.000
41.000 19.000 0.000
41.000 20.000 0.000
41.000 21.000 0.000
41.000 22.000 0.000
41.000 23.000 0.000
41.000 24.000 0.000
41.000 25.000 0.000
41.000 26.000 0.000
41.000 27.000 0.000
41.000 28.000 0.000
41.000 29.000 0.000
41.000 30.000 0.000
41.000 31.000 0.000
41.000 32.000 0.000
41.000 33.000 0.000
41.000 34.000 0.000
41.000 35.000 0.000
41.000 36.000 0.000
41.000 37.000 0.000
41.000 38.000 0.000
41.000 39.000 0.000
41.000 40.000 0.000
41.000 41.000 0.000
41.000 42.000 0.000
41.000 43.000 0.000
41.000 44.000 0.000
42.000 1.000 1.000
42.000 2.000 1.000
42.000 3.000 1.000
42.000 4.000 1.000
42.000 5.000 1.000
42.000 6.000 1.000
42.000 7.000 0.000
42.000 8.000 0.000
42.000 9.000 0.000
42.000 10.000 0.000
42.000 11.000 0.000
42.000 12.000 0.000
42.000 13.000 0.000
42.000 14.000 0.000
42.000 15.000 0.000
42.000 16.000 0.000
42.000 17.000 0.000
42.000 18.000 0.000
42.000 19.000 0.000
42.000 20.000 0.000
42.000 21.000 0.000
42.000 22.000 0.000
42.000 23.000 0.000
42.000 24.000 0.000
42.000 25.000 0.000
42.000 26.000 0.000
42.000 27.000 0.000
42.000 28.000 0.000
42.000 29.000 0.000
42.000 30.000 0.000
42.000 31.000 0.000
42.000 32.000 0.000
42.000 33.000 0.000
42.000 34.000 0.000
42.000 35.000 0.000
42.000 36.000 0.000
42.000 37.000 0.000
42.000 38.000 0.000
42.000 39.000 0.000
42.000 40.000 0.000
42.000 41.000 0.000
42.000 42.000 0.000
42.000 43.000 0.000
42.000 44.000 0.000
43.000 1.000 1.000
43.000 2.000 1.000
43.000 3.000 1.000
43.000 4.000 1.000
43.000 5.000 1.000
43.000 6.000 1.000
43.000 7.000 0.000
43.000 8.000 0.000
43.000 9.000 0.000
43.000 10.000 0.000
43.000 11.000 0.000
43.000 12.000 0.000
43.000 13.000 0.000
43.000 14.000 0.000
43.000 15.000 0.000
43.000 16.000 0.000
43.000 17.000 0.000
43.000 18.000 0.000
43.000 19.000 0.000
43.000 20.000 0.000
43.000 21.000 0.000
43.000 22.000 0.000
43.000 23.000 0.000
43.000 24.000 0.000
43.000 25.000 0.000
43.000 26.000 0.000
43.000 27.000 0.000
43.000 28.000 0.000
43.000 29.000 0.000
43.000 30.000 0.000
43.000 31.000 0.000
43.000 32.000 0.000
43.000 33.000 0.000
43.000 34.000 0.000
43.000 35.000 0.000
43.000 36.000 0.000
43.000 37.000 0.000
43.000 38.000 0.000
43.000 39.000 0.000
43.000 40.000 0.000
43.000 41.000 0.000
43.000 42.000 0.000
43.000 43.000 0.000
43.000 44.000 0.000
44.000 1.000 1.000
44.000 2.000 1.000
44.000 3.000 1.000
44.000 4.000 1.000
44.000 5.000 1.000
44.000 6.000 1.000
44.000 7.000 0.000
44.000 8.000 0.000
44.000 9.000 0.000
44.000 10.000 0.000
44.000 11.000 0.000
44.000 12.000 0.000
44.000 13.000 0.000
44.000 14.000 0.000
44.000 15.000 0.000
44.000 16.000 0.000
44.000 17.000 0.000
44.000 18.000 0.000
44.000 19.000 0.000
44.000 20.000 0.000
44.000 21.000 0.000
44.000 22.000 0.000
44.000 23.000 0.000
44.000 24.000 0.000
44.000 25.000 0.000
44.000 26.000 0.000
44.000 27.000 0.000
44.000 28.000 0.000
44.000 29.000 0.000
44.000 30.000 0.000
44.000 31.000 0.000
44.000 32.000 0.000
44.000 33.000 0.000
44.000 34.000 0.000
44.000 35.000 0.000
44.000 36.000 0.000
44.000 37.000 0.000
44.000 38.000 0.000
44.000 39.000 0.000
44.000 40.000 0.000
44.000 41.000 0.000
44.000 42.000 0.000
44.000 43.000 0.000
44.000 44.000 0.000


==> figdata/err09.txt <==
x y val
1.000 1.000 1.000
1.000 2.000 1.000
1.000 3.000 1.000
1.000 4.000 1.000
1.000 5.000 1.000
1.000 6.000 1.000
1.000 7.000 1.000
1.000 8.000 1.000
1.000 9.000 1.000
1.000 10.000 1.000
1.000 11.000 1.000
1.000 12.000 1.000
1.000 13.000 1.000
1.000 14.000 1.000
1.000 15.000 1.000
1.000 16.000 1.000
1.000 17.000 1.000
1.000 18.000 1.000
1.000 19.000 1.000
1.000 20.000 1.000
1.000 21.000 1.000
1.000 22.000 1.000
1.000 23.000 1.000
1.000 24.000 1.000
1.000 25.000 1.000
1.000 26.000 1.000
1.000 27.000 1.000
1.000 28.000 1.000
1.000 29.000 1.000
1.000 30.000 1.000
1.000 31.000 1.000
1.000 32.000 1.000
1.000 33.000 1.000
1.000 34.000 1.000
1.000 35.000 1.000
1.000 36.000 1.000
1.000 37.000 1.000
1.000 38.000 1.000
1.000 39.000 1.000
1.000 40.000 1.000
1.000 41.000 1.000
1.000 42.000 1.000
1.000 43.000 1.000
1.000 44.000 1.000
2.000 1.000 1.000
2.000 2.000 1.000
2.000 3.000 1.000
2.000 4.000 1.000
2.000 5.000 1.000
2.000 6.000 1.000
2.000 7.000 1.000
2.000 8.000 1.000
2.000 9.000 1.000
2.000 10.000 1.000
2.000 11.000 1.000
2.000 12.000 1.000
2.000 13.000 1.000
2.000 14.000 1.000
2.000 15.000 1.000
2.000 16.000 1.000
2.000 17.000 1.000
2.000 18.000 1.000
2.000 19.000 1.000
2.000 20.000 1.000
2.000 21.000 1.000
2.000 22.000 1.000
2.000 23.000 1.000
2.000 24.000 1.000
2.000 25.000 1.000
2.000 26.000 1.000
2.000 27.000 1.000
2.000 28.000 1.000
2.000 29.000 1.000
2.000 30.000 1.000
2.000 31.000 1.000
2.000 32.000 1.000
2.000 33.000 1.000
2.000 34.000 1.000
2.000 35.000 1.000
2.000 36.000 1.000
2.000 37.000 1.000
2.000 38.000 1.000
2.000 39.000 1.000
2.000 40.000 1.000
2.000 41.000 1.000
2.000 42.000 1.000
2.000 43.000 1.000
2.000 44.000 1.000
3.000 1.000 1.000
3.000 2.000 1.000
3.000 3.000 1.000
3.000 4.000 1.000
3.000 5.000 1.000
3.000 6.000 1.000
3.000 7.000 1.000
3.000 8.000 1.000
3.000 9.000 1.000
3.000 10.000 1.000
3.000 11.000 1.000
3.000 12.000 1.000
3.000 13.000 1.000
3.000 14.000 1.000
3.000 15.000 1.000
3.000 16.000 1.000
3.000 17.000 1.000
3.000 18.000 1.000
3.000 19.000 1.000
3.000 20.000 1.000
3.000 21.000 1.000
3.000 22.000 1.000
3.000 23.000 1.000
3.000 24.000 1.000
3.000 25.000 1.000
3.000 26.000 1.000
3.000 27.000 1.000
3.000 28.000 1.000
3.000 29.000 1.000
3.000 30.000 1.000
3.000 31.000 1.000
3.000 32.000 1.000
3.000 33.000 1.000
3.000 34.000 1.000
3.000 35.000 1.000
3.000 36.000 1.000
3.000 37.000 1.000
3.000 38.000 1.000
3.000 39.000 1.000
3.000 40.000 1.000
3.000 41.000 1.000
3.000 42.000 1.000
3.000 43.000 1.000
3.000 44.000 1.000
4.000 1.000 1.000
4.000 2.000 1.000
4.000 3.000 1.000
4.000 4.000 1.000
4.000 5.000 1.000
4.000 6.000 1.000
4.000 7.000 1.000
4.000 8.000 1.000
4.000 9.000 1.000
4.000 10.000 1.000
4.000 11.000 0.000
4.000 12.000 0.000
4.000 13.000 0.000
4.000 14.000 0.000
4.000 15.000 0.000
4.000 16.000 0.000
4.000 17.000 0.000
4.000 18.000 0.000
4.000 19.000 0.000
4.000 20.000 0.000
4.000 21.000 0.000
4.000 22.000 0.000
4.000 23.000 0.000
4.000 24.000 0.000
4.000 25.000 0.000
4.000 26.000 0.000
4.000 27.000 0.000
4.000 28.000 0.000
4.000 29.000 0.000
4.000 30.000 0.000
4.000 31.000 0.000
4.000 32.000 0.000
4.000 33.000 0.000
4.000 34.000 0.000
4.000 35.000 0.000
4.000 36.000 0.000
4.000 37.000 0.000
4.000 38.000 0.000
4.000 39.000 0.000
4.000 40.000 0.000
4.000 41.000 0.000
4.000 42.000 0.000
4.000 43.000 0.000
4.000 44.000 0.000
5.000 1.000 1.000
5.000 2.000 1.000
5.000 3.000 1.000
5.000 4.000 1.000
5.000 5.000 1.000
5.000 6.000 1.000
5.000 7.000 1.000
5.000 8.000 1.000
5.000 9.000 1.000
5.000 10.000 0.000
5.000 11.000 0.000
5.000 12.000 0.000
5.000 13.000 0.000
5.000 14.000 0.000
5.000 15.000 0.000
5.000 16.000 0.000
5.000 17.000 0.000
5.000 18.000 0.000
5.000 19.000 0.000
5.000 20.000 0.000
5.000 21.000 0.000
5.000 22.000 0.000
5.000 23.000 0.000
5.000 24.000 0.000
5.000 25.000 0.000
5.000 26.000 0.000
5.000 27.000 0.000
5.000 28.000 0.000
5.000 29.000 0.000
5.000 30.000 0.000
5.000 31.000 0.000
5.000 32.000 0.000
5.000 33.000 0.000
5.000 34.000 0.000
5.000 35.000 0.000
5.000 36.000 0.000
5.000 37.000 0.000
5.000 38.000 0.000
5.000 39.000 0.000
5.000 40.000 0.000
5.000 41.000 0.000
5.000 42.000 0.000
5.000 43.000 0.000
5.000 44.000 0.000
6.000 1.000 1.000
6.000 2.000 1.000
6.000 3.000 1.000
6.000 4.000 1.000
6.000 5.000 1.000
6.000 6.000 1.000
6.000 7.000 1.000
6.000 8.000 1.000
6.000 9.000 1.000
6.000 10.000 0.000
6.000 11.000 0.000
6.000 12.000 0.000
6.000 13.000 0.000
6.000 14.000 0.000
6.000 15.000 0.000
6.000 16.000 0.000
6.000 17.000 0.000
6.000 18.000 0.000
6.000 19.000 0.000
6.000 20.000 0.000
6.000 21.000 0.000
6.000 22.000 0.000
6.000 23.000 0.000
6.000 24.000 0.000
6.000 25.000 0.000
6.000 26.000 0.000
6.000 27.000 0.000
6.000 28.000 0.000
6.000 29.000 0.000
6.000 30.000 0.000
6.000 31.000 0.000
6.000 32.000 0.000
6.000 33.000 0.000
6.000 34.000 0.000
6.000 35.000 0.000
6.000 36.000 0.000
6.000 37.000 0.000
6.000 38.000 0.000
6.000 39.000 0.000
6.000 40.000 0.000
6.000 41.000 0.000
6.000 42.000 0.000
6.000 43.000 0.000
6.000 44.000 0.000
7.000 1.000 1.000
7.000 2.000 1.000
7.000 3.000 1.000
7.000 4.000 1.000
7.000 5.000 1.000
7.000 6.000 1.000
7.000 7.000 1.000
7.000 8.000 1.000
7.000 9.000 1.000
7.000 10.000 0.000
7.000 11.000 0.000
7.000 12.000 0.000
7.000 13.000 0.000
7.000 14.000 0.000
7.000 15.000 0.000
7.000 16.000 0.000
7.000 17.000 0.000
7.000 18.000 0.000
7.000 19.000 0.000
7.000 20.000 0.000
7.000 21.000 0.000
7.000 22.000 0.000
7.000 23.000 0.000
7.000 24.000 0.000
7.000 25.000 0.000
7.000 26.000 0.000
7.000 27.000 0.000
7.000 28.000 0.000
7.000 29.000 0.000
7.000 30.000 0.000
7.000 31.000 0.000
7.000 32.000 0.000
7.000 33.000 0.000
7.000 34.000 0.000
7.000 35.000 0.000
7.000 36.000 0.000
7.000 37.000 0.000
7.000 38.000 0.000
7.000 39.000 0.000
7.000 40.000 0.000
7.000 41.000 0.000
7.000 42.000 0.000
7.000 43.000 0.000
7.000 44.000 0.000
8.000 1.000 1.000
8.000 2.000 1.000
8.000 3.000 1.000
8.000 4.000 1.000
8.000 5.000 1.000
8.000 6.000 1.000
8.000 7.000 1.000
8.000 8.000 1.000
8.000 9.000 1.000
8.000 10.000 0.000
8.000 11.000 0.000
8.000 12.000 0.000
8.000 13.000 0.000
8.000 14.000 0.000
8.000 15.000 0.000
8.000 16.000 0.000
8.000 17.000 0.000
8.000 18.000 0.000
8.000 19.000 0.000
8.000 20.000 0.000
8.000 21.000 0.000
8.000 22.000 0.000
8.000 23.000 0.000
8.000 24.000 0.000
8.000 25.000 0.000
8.000 26.000 0.000
8.000 27.000 0.000
8.000 28.000 0.000
8.000 29.000 0.000
8.000 30.000 0.000
8.000 31.000 0.000
8.000 32.000 0.000
8.000 33.000 0.000
8.000 34.000 0.000
8.000 35.000 0.000
8.000 36.000 0.000
8.000 37.000 0.000
8.000 38.000 0.000
8.000 39.000 0.000
8.000 40.000 0.000
8.000 41.000 0.000
8.000 42.000 0.000
8.000 43.000 0.000
8.000 44.000 0.000
9.000 1.000 1.000
9.000 2.000 1.000
9.000 3.000 1.000
9.000 4.000 1.000
9.000 5.000 1.000
9.000 6.000 1.000
9.000 7.000 1.000
9.000 8.000 1.000
9.000 9.000 1.000
9.000 10.000 0.000
9.000 11.000 0.000
9.000 12.000 0.000
9.000 13.000 0.000
9.000 14.000 0.000
9.000 15.000 0.000
9.000 16.000 0.000
9.000 17.000 0.000
9.000 18.000 0.000
9.000 19.000 0.000
9.000 20.000 0.000
9.000 21.000 0.000
9.000 22.000 0.000
9.000 23.000 0.000
9.000 24.000 0.000
9.000 25.000 0.000
9.000 26.000 0.000
9.000 27.000 0.000
9.000 28.000 0.000
9.000 29.000 0.000
9.000 30.000 0.000
9.000 31.000 0.000
9.000 32.000 0.000
9.000 33.000 0.000
9.000 34.000 0.000
9.000 35.000 0.000
9.000 36.000 0.000
9.000 37.000 0.000
9.000 38.000 0.000
9.000 39.000 0.000
9.000 40.000 0.000
9.000 41.000 0.000
9.000 42.000 0.000
9.000 43.000 0.000
9.000 44.000 0.000
10.000 1.000 1.000
10.000 2.000 1.000
10.000 3.000 1.000
10.000 4.000 1.000
10.000 5.000 1.000
10.000 6.000 1.000
10.000 7.000 1.000
10.000 8.000 1.000
10.000 9.000 1.000
10.000 10.000 0.000
10.000 11.000 0.000
10.000 12.000 0.000
10.000 13.000 0.000
10.000 14.000 0.000
10.000 15.000 0.000
10.000 16.000 0.000
10.000 17.000 0.000
10.000 18.000 0.000
10.000 19.000 0.000
10.000 20.000 0.000
10.000 21.000 0.000
10.000 22.000 0.000
10.000 23.000 0.000
10.000 24.000 0.000
10.000 25.000 0.000
10.000 26.000 0.000
10.000 27.000 0.000
10.000 28.000 0.000
10.000 29.000 0.000
10.000 30.000 0.000
10.000 31.000 0.000
10.000 32.000 0.000
10.000 33.000 0.000
10.000 34.000 0.000
10.000 35.000 0.000
10.000 36.000 0.000
10.000 37.000 0.000
10.000 38.000 0.000
10.000 39.000 0.000
10.000 40.000 0.000
10.000 41.000 0.000
10.000 42.000 0.000
10.000 43.000 0.000
10.000 44.000 0.000
11.000 1.000 1.000
11.000 2.000 1.000
11.000 3.000 1.000
11.000 4.000 1.000
11.000 5.000 1.000
11.000 6.000 1.000
11.000 7.000 1.000
11.000 8.000 1.000
11.000 9.000 1.000
11.000 10.000 0.000
11.000 11.000 0.000
11.000 12.000 0.000
11.000 13.000 0.000
11.000 14.000 0.000
11.000 15.000 0.000
11.000 16.000 0.000
11.000 17.000 0.000
11.000 18.000 0.000
11.000 19.000 0.000
11.000 20.000 0.000
11.000 21.000 0.000
11.000 22.000 0.000
11.000 23.000 0.000
11.000 24.000 0.000
11.000 25.000 0.000
11.000 26.000 0.000
11.000 27.000 0.000
11.000 28.000 0.000
11.000 29.000 0.000
11.000 30.000 0.000
11.000 31.000 0.000
11.000 32.000 0.000
11.000 33.000 0.000
11.000 34.000 0.000
11.000 35.000 0.000
11.000 36.000 0.000
11.000 37.000 0.000
11.000 38.000 0.000
11.000 39.000 0.000
11.000 40.000 0.000
11.000 41.000 0.000
11.000 42.000 0.000
11.000 43.000 0.000
11.000 44.000 0.000
12.000 1.000 1.000
12.000 2.000 1.000
12.000 3.000 1.000
12.000 4.000 1.000
12.000 5.000 1.000
12.000 6.000 1.000
12.000 7.000 1.000
12.000 8.000 1.000
12.000 9.000 1.000
12.000 10.000 0.000
12.000 11.000 0.000
12.000 12.000 0.000
12.000 13.000 0.000
12.000 14.000 0.000
12.000 15.000 0.000
12.000 16.000 0.000
12.000 17.000 0.000
12.000 18.000 0.000
12.000 19.000 0.000
12.000 20.000 0.000
12.000 21.000 0.000
12.000 22.000 0.000
12.000 23.000 0.000
12.000 24.000 0.000
12.000 25.000 0.000
12.000 26.000 0.000
12.000 27.000 0.000
12.000 28.000 0.000
12.000 29.000 0.000
12.000 30.000 0.000
12.000 31.000 0.000
12.000 32.000 0.000
12.000 33.000 0.000
12.000 34.000 0.000
12.000 35.000 0.000
12.000 36.000 0.000
12.000 37.000 0.000
12.000 38.000 0.000
12.000 39.000 0.000
12.000 40.000 0.000
12.000 41.000 0.000
12.000 42.000 0.000
12.000 43.000 0.000
12.000 44.000 0.000
13.000 1.000 1.000
13.000 2.000 1.000
13.000 3.000 1.000
13.000 4.000 1.000
13.000 5.000 1.000
13.000 6.000 1.000
13.000 7.000 1.000
13.000 8.000 1.000
13.000 9.000 1.000
13.000 10.000 0.000
13.000 11.000 0.000
13.000 12.000 0.000
13.000 13.000 0.000
13.000 14.000 0.000
13.000 15.000 0.000
13.000 16.000 0.000
13.000 17.000 0.000
13.000 18.000 0.000
13.000 19.000 0.000
13.000 20.000 0.000
13.000 21.000 0.000
13.000 22.000 0.000
13.000 23.000 0.000
13.000 24.000 0.000
13.000 25.000 0.000
13.000 26.000 0.000
13.000 27.000 0.000
13.000 28.000 0.000
13.000 29.000 0.000
13.000 30.000 0.000
13.000 31.000 0.000
13.000 32.000 0.000
13.000 33.000 0.000
13.000 34.000 0.000
13.000 35.000 0.000
13.000 36.000 0.000
13.000 37.000 0.000
13.000 38.000 0.000
13.000 39.000 0.000
13.000 40.000 0.000
13.000 41.000 0.000
13.000 42.000 0.000
13.000 43.000 0.000
13.000 44.000 0.000
14.000 1.000 1.000
14.000 2.000 1.000
14.000 3.000 1.000
14.000 4.000 1.000
14.000 5.000 1.000
14.000 6.000 1.000
14.000 7.000 1.000
14.000 8.000 1.000
14.000 9.000 1.000
14.000 10.000 0.000
14.000 11.000 0.000
14.000 12.000 0.000
14.000 13.000 0.000
14.000 14.000 0.000
14.000 15.000 0.000
14.000 16.000 0.000
14.000 17.000 0.000
14.000 18.000 0.000
14.000 19.000 0.000
14.000 20.000 0.000
14.000 21.000 0.000
14.000 22.000 0.000
14.000 23.000 0.000
14.000 24.000 0.000
14.000 25.000 0.000
14.000 26.000 0.000
14.000 27.000 0.000
14.000 28.000 0.000
14.000 29.000 0.000
14.000 30.000 0.000
14.000 31.000 0.000
14.000 32.000 0.000
14.000 33.000 0.000
14.000 34.000 0.000
14.000 35.000 0.000
14.000 36.000 0.000
14.000 37.000 0.000
14.000 38.000 0.000
14.000 39.000 0.000
14.000 40.000 0.000
14.000 41.000 0.000
14.000 42.000 0.000
14.000 43.000 0.000
14.000 44.000 0.000
15.000 1.000 1.000
15.000 2.000 1.000
15.000 3.000 1.000
15.000 4.000 1.000
15.000 5.000 1.000
15.000 6.000 1.000
15.000 7.000 1.000
15.000 8.000 1.000
15.000 9.000 1.000
15.000 10.000 0.000
15.000 11.000 0.000
15.000 12.000 0.000
15.000 13.000 0.000
15.000 14.000 0.000
15.000 15.000 0.000
15.000 16.000 0.000
15.000 17.000 0.000
15.000 18.000 0.000
15.000 19.000 0.000
15.000 20.000 0.000
15.000 21.000 0.000
15.000 22.000 0.000
15.000 23.000 0.000
15.000 24.000 0.000
15.000 25.000 0.000
15.000 26.000 0.000
15.000 27.000 0.000
15.000 28.000 0.000
15.000 29.000 0.000
15.000 30.000 0.000
15.000 31.000 0.000
15.000 32.000 0.000
15.000 33.000 0.000
15.000 34.000 0.000
15.000 35.000 0.000
15.000 36.000 0.000
15.000 37.000 0.000
15.000 38.000 0.000
15.000 39.000 0.000
15.000 40.000 0.000
15.000 41.000 0.000
15.000 42.000 0.000
15.000 43.000 0.000
15.000 44.000 0.000
16.000 1.000 1.000
16.000 2.000 1.000
16.000 3.000 1.000
16.000 4.000 1.000
16.000 5.000 1.000
16.000 6.000 1.000
16.000 7.000 1.000
16.000 8.000 1.000
16.000 9.000 1.000
16.000 10.000 0.000
16.000 11.000 0.000
16.000 12.000 0.000
16.000 13.000 0.000
16.000 14.000 0.000
16.000 15.000 0.000
16.000 16.000 0.000
16.000 17.000 0.000
16.000 18.000 0.000
16.000 19.000 0.000
16.000 20.000 0.000
16.000 21.000 0.000
16.000 22.000 0.000
16.000 23.000 0.000
16.000 24.000 0.000
16.000 25.000 0.000
16.000 26.000 0.000
16.000 27.000 0.000
16.000 28.000 0.000
16.000 29.000 0.000
16.000 30.000 0.000
16.000 31.000 0.000
16.000 32.000 0.000
16.000 33.000 0.000
16.000 34.000 0.000
16.000 35.000 0.000
16.000 36.000 0.000
16.000 37.000 0.000
16.000 38.000 0.000
16.000 39.000 0.000
16.000 40.000 0.000
16.000 41.000 0.000
16.000 42.000 0.000
16.000 43.000 0.000
16.000 44.000 0.000
17.000 1.000 1.000
17.000 2.000 1.000
17.000 3.000 1.000
17.000 4.000 1.000
17.000 5.000 1.000
17.000 6.000 1.000
17.000 7.000 1.000
17.000 8.000 1.000
17.000 9.000 1.000
17.000 10.000 0.000
17.000 11.000 0.000
17.000 12.000 0.000
17.000 13.000 0.000
17.000 14.000 0.000
17.000 15.000 0.000
17.000 16.000 0.000
17.000 17.000 0.000
17.000 18.000 0.000
17.000 19.000 0.000
17.000 20.000 0.000
17.000 21.000 0.000
17.000 22.000 0.000
17.000 23.000 0.000
17.000 24.000 0.000
17.000 25.000 0.000
17.000 26.000 0.000
17.000 27.000 0.000
17.000 28.000 0.000
17.000 29.000 0.000
17.000 30.000 0.000
17.000 31.000 0.000
17.000 32.000 0.000
17.000 33.000 0.000
17.000 34.000 0.000
17.000 35.000 0.000
17.000 36.000 0.000
17.000 37.000 0.000
17.000 38.000 0.000
17.000 39.000 0.000
17.000 40.000 0.000
17.000 41.000 0.000
17.000 42.000 0.000
17.000 43.000 0.000
17.000 44.000 0.000
18.000 1.000 1.000
18.000 2.000 1.000
18.000 3.000 1.000
18.000 4.000 1.000
18.000 5.000 1.000
18.000 6.000 1.000
18.000 7.000 1.000
18.000 8.000 1.000
18.000 9.000 1.000
18.000 10.000 0.000
18.000 11.000 0.000
18.000 12.000 0.000
18.000 13.000 0.000
18.000 14.000 0.000
18.000 15.000 0.000
18.000 16.000 0.000
18.000 17.000 0.000
18.000 18.000 0.000
18.000 19.000 0.000
18.000 20.000 0.000
18.000 21.000 0.000
18.000 22.000 0.000
18.000 23.000 0.000
18.000 24.000 0.000
18.000 25.000 0.000
18.000 26.000 0.000
18.000 27.000 0.000
18.000 28.000 0.000
18.000 29.000 0.000
18.000 30.000 0.000
18.000 31.000 0.000
18.000 32.000 0.000
18.000 33.000 0.000
18.000 34.000 0.000
18.000 35.000 0.000
18.000 36.000 0.000
18.000 37.000 0.000
18.000 38.000 0.000
18.000 39.000 0.000
18.000 40.000 0.000
18.000 41.000 0.000
18.000 42.000 0.000
18.000 43.000 0.000
18.000 44.000 0.000
19.000 1.000 1.000
19.000 2.000 1.000
19.000 3.000 1.000
19.000 4.000 1.000
19.000 5.000 1.000
19.000 6.000 1.000
19.000 7.000 1.000
19.000 8.000 1.000
19.000 9.000 1.000
19.000 10.000 0.000
19.000 11.000 0.000
19.000 12.000 0.000
19.000 13.000 0.000
19.000 14.000 0.000
19.000 15.000 0.000
19.000 16.000 0.000
19.000 17.000 0.000
19.000 18.000 0.000
19.000 19.000 0.000
19.000 20.000 0.000
19.000 21.000 0.000
19.000 22.000 0.000
19.000 23.000 0.000
19.000 24.000 0.000
19.000 25.000 0.000
19.000 26.000 0.000
19.000 27.000 0.000
19.000 28.000 0.000
19.000 29.000 0.000
19.000 30.000 0.000
19.000 31.000 0.000
19.000 32.000 0.000
19.000 33.000 0.000
19.000 34.000 0.000
19.000 35.000 0.000
19.000 36.000 0.000
19.000 37.000 0.000
19.000 38.000 0.000
19.000 39.000 0.000
19.000 40.000 0.000
19.000 41.000 0.000
19.000 42.000 0.000
19.000 43.000 0.000
19.000 44.000 0.000
20.000 1.000 1.000
20.000 2.000 1.000
20.000 3.000 1.000
20.000 4.000 1.000
20.000 5.000 1.000
20.000 6.000 1.000
20.000 7.000 1.000
20.000 8.000 1.000
20.000 9.000 1.000
20.000 10.000 0.000
20.000 11.000 0.000
20.000 12.000 0.000
20.000 13.000 0.000
20.000 14.000 0.000
20.000 15.000 0.000
20.000 16.000 0.000
20.000 17.000 0.000
20.000 18.000 0.000
20.000 19.000 0.000
20.000 20.000 0.000
20.000 21.000 0.000
20.000 22.000 0.000
20.000 23.000 0.000
20.000 24.000 0.000
20.000 25.000 0.000
20.000 26.000 0.000
20.000 27.000 0.000
20.000 28.000 0.000
20.000 29.000 0.000
20.000 30.000 0.000
20.000 31.000 0.000
20.000 32.000 0.000
20.000 33.000 0.000
20.000 34.000 0.000
20.000 35.000 0.000
20.000 36.000 0.000
20.000 37.000 0.000
20.000 38.000 0.000
20.000 39.000 0.000
20.000 40.000 0.000
20.000 41.000 0.000
20.000 42.000 0.000
20.000 43.000 0.000
20.000 44.000 0.000
21.000 1.000 1.000
21.000 2.000 1.000
21.000 3.000 1.000
21.000 4.000 1.000
21.000 5.000 1.000
21.000 6.000 1.000
21.000 7.000 1.000
21.000 8.000 1.000
21.000 9.000 1.000
21.000 10.000 0.000
21.000 11.000 0.000
21.000 12.000 0.000
21.000 13.000 0.000
21.000 14.000 0.000
21.000 15.000 0.000
21.000 16.000 0.000
21.000 17.000 0.000
21.000 18.000 0.000
21.000 19.000 0.000
21.000 20.000 0.000
21.000 21.000 0.000
21.000 22.000 0.000
21.000 23.000 0.000
21.000 24.000 0.000
21.000 25.000 0.000
21.000 26.000 0.000
21.000 27.000 0.000
21.000 28.000 0.000
21.000 29.000 0.000
21.000 30.000 0.000
21.000 31.000 0.000
21.000 32.000 0.000
21.000 33.000 0.000
21.000 34.000 0.000
21.000 35.000 0.000
21.000 36.000 0.000
21.000 37.000 0.000
21.000 38.000 0.000
21.000 39.000 0.000
21.000 40.000 0.000
21.000 41.000 0.000
21.000 42.000 0.000
21.000 43.000 0.000
21.000 44.000 0.000
22.000 1.000 1.000
22.000 2.000 1.000
22.000 3.000 1.000
22.000 4.000 1.000
22.000 5.000 1.000
22.000 6.000 1.000
22.000 7.000 1.000
22.000 8.000 1.000
22.000 9.000 1.000
22.000 10.000 0.000
22.000 11.000 0.000
22.000 12.000 0.000
22.000 13.000 0.000
22.000 14.000 0.000
22.000 15.000 0.000
22.000 16.000 0.000
22.000 17.000 0.000
22.000 18.000 0.000
22.000 19.000 0.000
22.000 20.000 0.000
22.000 21.000 0.000
22.000 22.000 0.000
22.000 23.000 0.000
22.000 24.000 0.000
22.000 25.000 0.000
22.000 26.000 0.000
22.000 27.000 0.000
22.000 28.000 0.000
22.000 29.000 0.000
22.000 30.000 0.000
22.000 31.000 0.000
22.000 32.000 0.000
22.000 33.000 0.000
22.000 34.000 0.000
22.000 35.000 0.000
22.000 36.000 0.000
22.000 37.000 0.000
22.000 38.000 0.000
22.000 39.000 0.000
22.000 40.000 0.000
22.000 41.000 0.000
22.000 42.000 0.000
22.000 43.000 0.000
22.000 44.000 0.000
23.000 1.000 1.000
23.000 2.000 1.000
23.000 3.000 1.000
23.000 4.000 1.000
23.000 5.000 1.000
23.000 6.000 1.000
23.000 7.000 1.000
23.000 8.000 1.000
23.000 9.000 1.000
23.000 10.000 0.000
23.000 11.000 0.000
23.000 12.000 0.000
23.000 13.000 0.000
23.000 14.000 0.000
23.000 15.000 0.000
23.000 16.000 0.000
23.000 17.000 0.000
23.000 18.000 0.000
23.000 19.000 0.000
23.000 20.000 0.000
23.000 21.000 0.000
23.000 22.000 0.000
23.000 23.000 0.000
23.000 24.000 0.000
23.000 25.000 0.000
23.000 26.000 0.000
23.000 27.000 0.000
23.000 28.000 0.000
23.000 29.000 0.000
23.000 30.000 0.000
23.000 31.000 0.000
23.000 32.000 0.000
23.000 33.000 0.000
23.000 34.000 0.000
23.000 35.000 0.000
23.000 36.000 0.000
23.000 37.000 0.000
23.000 38.000 0.000
23.000 39.000 0.000
23.000 40.000 0.000
23.000 41.000 0.000
23.000 42.000 0.000
23.000 43.000 0.000
23.000 44.000 0.000
24.000 1.000 1.000
24.000 2.000 1.000
24.000 3.000 1.000
24.000 4.000 1.000
24.000 5.000 1.000
24.000 6.000 1.000
24.000 7.000 1.000
24.000 8.000 1.000
24.000 9.000 1.000
24.000 10.000 0.000
24.000 11.000 0.000
24.000 12.000 0.000
24.000 13.000 0.000
24.000 14.000 0.000
24.000 15.000 0.000
24.000 16.000 0.000
24.000 17.000 0.000
24.000 18.000 0.000
24.000 19.000 0.000
24.000 20.000 0.000
24.000 21.000 0.000
24.000 22.000 0.000
24.000 23.000 0.000
24.000 24.000 0.000
24.000 25.000 0.000
24.000 26.000 0.000
24.000 27.000 0.000
24.000 28.000 0.000
24.000 29.000 0.000
24.000 30.000 0.000
24.000 31.000 0.000
24.000 32.000 0.000
24.000 33.000 0.000
24.000 34.000 0.000
24.000 35.000 0.000
24.000 36.000 0.000
24.000 37.000 0.000
24.000 38.000 0.000
24.000 39.000 0.000
24.000 40.000 0.000
24.000 41.000 0.000
24.000 42.000 0.000
24.000 43.000 0.000
24.000 44.000 0.000
25.000 1.000 1.000
25.000 2.000 1.000
25.000 3.000 1.000
25.000 4.000 1.000
25.000 5.000 1.000
25.000 6.000 1.000
25.000 7.000 1.000
25.000 8.000 1.000
25.000 9.000 1.000
25.000 10.000 0.000
25.000 11.000 0.000
25.000 12.000 0.000
25.000 13.000 0.000
25.000 14.000 0.000
25.000 15.000 0.000
25.000 16.000 0.000
25.000 17.000 0.000
25.000 18.000 0.000
25.000 19.000 0.000
25.000 20.000 0.000
25.000 21.000 0.000
25.000 22.000 0.000
25.000 23.000 0.000
25.000 24.000 0.000
25.000 25.000 0.000
25.000 26.000 0.000
25.000 27.000 0.000
25.000 28.000 0.000
25.000 29.000 0.000
25.000 30.000 0.000
25.000 31.000 0.000
25.000 32.000 0.000
25.000 33.000 0.000
25.000 34.000 0.000
25.000 35.000 0.000
25.000 36.000 0.000
25.000 37.000 0.000
25.000 38.000 0.000
25.000 39.000 0.000
25.000 40.000 0.000
25.000 41.000 0.000
25.000 42.000 0.000
25.000 43.000 0.000
25.000 44.000 0.000
26.000 1.000 1.000
26.000 2.000 1.000
26.000 3.000 1.000
26.000 4.000 1.000
26.000 5.000 1.000
26.000 6.000 1.000
26.000 7.000 1.000
26.000 8.000 1.000
26.000 9.000 1.000
26.000 10.000 0.000
26.000 11.000 0.000
26.000 12.000 0.000
26.000 13.000 0.000
26.000 14.000 0.000
26.000 15.000 0.000
26.000 16.000 0.000
26.000 17.000 0.000
26.000 18.000 0.000
26.000 19.000 0.000
26.000 20.000 0.000
26.000 21.000 0.000
26.000 22.000 0.000
26.000 23.000 0.000
26.000 24.000 0.000
26.000 25.000 0.000
26.000 26.000 0.000
26.000 27.000 0.000
26.000 28.000 0.000
26.000 29.000 0.000
26.000 30.000 0.000
26.000 31.000 0.000
26.000 32.000 0.000
26.000 33.000 0.000
26.000 34.000 0.000
26.000 35.000 0.000
26.000 36.000 0.000
26.000 37.000 0.000
26.000 38.000 0.000
26.000 39.000 0.000
26.000 40.000 0.000
26.000 41.000 0.000
26.000 42.000 0.000
26.000 43.000 0.000
26.000 44.000 0.000
27.000 1.000 1.000
27.000 2.000 1.000
27.000 3.000 1.000
27.000 4.000 1.000
27.000 5.000 1.000
27.000 6.000 1.000
27.000 7.000 1.000
27.000 8.000 1.000
27.000 9.000 1.000
27.000 10.000 0.000
27.000 11.000 0.000
27.000 12.000 0.000
27.000 13.000 0.000
27.000 14.000 0.000
27.000 15.000 0.000
27.000 16.000 0.000
27.000 17.000 0.000
27.000 18.000 0.000
27.000 19.000 0.000
27.000 20.000 0.000
27.000 21.000 0.000
27.000 22.000 0.000
27.000 23.000 0.000
27.000 24.000 0.000
27.000 25.000 0.000
27.000 26.000 0.000
27.000 27.000 0.000
27.000 28.000 0.000
27.000 29.000 0.000
27.000 30.000 0.000
27.000 31.000 0.000
27.000 32.000 0.000
27.000 33.000 0.000
27.000 34.000 0.000
27.000 35.000 0.000
27.000 36.000 0.000
27.000 37.000 0.000
27.000 38.000 0.000
27.000 39.000 0.000
27.000 40.000 0.000
27.000 41.000 0.000
27.000 42.000 0.000
27.000 43.000 0.000
27.000 44.000 0.000
28.000 1.000 1.000
28.000 2.000 1.000
28.000 3.000 1.000
28.000 4.000 1.000
28.000 5.000 1.000
28.000 6.000 1.000
28.000 7.000 1.000
28.000 8.000 1.000
28.000 9.000 1.000
28.000 10.000 0.000
28.000 11.000 0.000
28.000 12.000 0.000
28.000 13.000 0.000
28.000 14.000 0.000
28.000 15.000 0.000
28.000 16.000 0.000
28.000 17.000 0.000
28.000 18.000 0.000
28.000 19.000 0.000
28.000 20.000 0.000
28.000 21.000 0.000
28.000 22.000 0.000
28.000 23.000 0.000
28.000 24.000 0.000
28.000 25.000 0.000
28.000 26.000 0.000
28.000 27.000 0.000
28.000 28.000 0.000
28.000 29.000 0.000
28.000 30.000 0.000
28.000 31.000 0.000
28.000 32.000 0.000
28.000 33.000 0.000
28.000 34.000 0.000
28.000 35.000 0.000
28.000 36.000 0.000
28.000 37.000 0.000
28.000 38.000 0.000
28.000 39.000 0.000
28.000 40.000 0.000
28.000 41.000 0.000
28.000 42.000 0.000
28.000 43.000 0.000
28.000 44.000 0.000
29.000 1.000 1.000
29.000 2.000 1.000
29.000 3.000 1.000
29.000 4.000 1.000
29.000 5.000 1.000
29.000 6.000 1.000
29.000 7.000 1.000
29.000 8.000 1.000
29.000 9.000 1.000
29.000 10.000 0.000
29.000 11.000 0.000
29.000 12.000 0.000
29.000 13.000 0.000
29.000 14.000 0.000
29.000 15.000 0.000
29.000 16.000 0.000
29.000 17.000 0.000
29.000 18.000 0.000
29.000 19.000 0.000
29.000 20.000 0.000
29.000 21.000 0.000
29.000 22.000 0.000
29.000 23.000 0.000
29.000 24.000 0.000
29.000 25.000 0.000
29.000 26.000 0.000
29.000 27.000 0.000
29.000 28.000 0.000
29.000 29.000 0.000
29.000 30.000 0.000
29.000 31.000 0.000
29.000 32.000 0.000
29.000 33.000 0.000
29.000 34.000 0.000
29.000 35.000 0.000
29.000 36.000 0.000
29.000 37.000 0.000
29.000 38.000 0.000
29.000 39.000 0.000
29.000 40.000 0.000
29.000 41.000 0.000
29.000 42.000 0.000
29.000 43.000 0.000
29.000 44.000 0.000
30.000 1.000 1.000
30.000 2.000 1.000
30.000 3.000 1.000
30.000 4.000 1.000
30.000 5.000 1.000
30.000 6.000 1.000
30.000 7.000 1.000
30.000 8.000 1.000
30.000 9.000 1.000
30.000 10.000 0.000
30.000 11.000 0.000
30.000 12.000 0.000
30.000 13.000 0.000
30.000 14.000 0.000
30.000 15.000 0.000
30.000 16.000 0.000
30.000 17.000 0.000
30.000 18.000 0.000
30.000 19.000 0.000
30.000 20.000 0.000
30.000 21.000 0.000
30.000 22.000 0.000
30.000 23.000 0.000
30.000 24.000 0.000
30.000 25.000 0.000
30.000 26.000 0.000
30.000 27.000 0.000
30.000 28.000 0.000
30.000 29.000 0.000
30.000 30.000 0.000
30.000 31.000 0.000
30.000 32.000 0.000
30.000 33.000 0.000
30.000 34.000 0.000
30.000 35.000 0.000
30.000 36.000 0.000
30.000 37.000 0.000
30.000 38.000 0.000
30.000 39.000 0.000
30.000 40.000 0.000
30.000 41.000 0.000
30.000 42.000 0.000
30.000 43.000 0.000
30.000 44.000 0.000
31.000 1.000 1.000
31.000 2.000 1.000
31.000 3.000 1.000
31.000 4.000 1.000
31.000 5.000 1.000
31.000 6.000 1.000
31.000 7.000 1.000
31.000 8.000 1.000
31.000 9.000 1.000
31.000 10.000 0.000
31.000 11.000 0.000
31.000 12.000 0.000
31.000 13.000 0.000
31.000 14.000 0.000
31.000 15.000 0.000
31.000 16.000 0.000
31.000 17.000 0.000
31.000 18.000 0.000
31.000 19.000 0.000
31.000 20.000 0.000
31.000 21.000 0.000
31.000 22.000 0.000
31.000 23.000 0.000
31.000 24.000 0.000
31.000 25.000 0.000
31.000 26.000 0.000
31.000 27.000 0.000
31.000 28.000 0.000
31.000 29.000 0.000
31.000 30.000 0.000
31.000 31.000 0.000
31.000 32.000 0.000
31.000 33.000 0.000
31.000 34.000 0.000
31.000 35.000 0.000
31.000 36.000 0.000
31.000 37.000 0.000
31.000 38.000 0.000
31.000 39.000 0.000
31.000 40.000 0.000
31.000 41.000 0.000
31.000 42.000 0.000
31.000 43.000 0.000
31.000 44.000 0.000
32.000 1.000 1.000
32.000 2.000 1.000
32.000 3.000 1.000
32.000 4.000 1.000
32.000 5.000 1.000
32.000 6.000 1.000
32.000 7.000 1.000
32.000 8.000 1.000
32.000 9.000 1.000
32.000 10.000 0.000
32.000 11.000 0.000
32.000 12.000 0.000
32.000 13.000 0.000
32.000 14.000 0.000
32.000 15.000 0.000
32.000 16.000 0.000
32.000 17.000 0.000
32.000 18.000 0.000
32.000 19.000 0.000
32.000 20.000 0.000
32.000 21.000 0.000
32.000 22.000 0.000
32.000 23.000 0.000
32.000 24.000 0.000
32.000 25.000 0.000
32.000 26.000 0.000
32.000 27.000 0.000
32.000 28.000 0.000
32.000 29.000 0.000
32.000 30.000 0.000
32.000 31.000 0.000
32.000 32.000 0.000
32.000 33.000 0.000
32.000 34.000 0.000
32.000 35.000 0.000
32.000 36.000 0.000
32.000 37.000 0.000
32.000 38.000 0.000
32.000 39.000 0.000
32.000 40.000 0.000
32.000 41.000 0.000
32.000 42.000 0.000
32.000 43.000 0.000
32.000 44.000 0.000
33.000 1.000 1.000
33.000 2.000 1.000
33.000 3.000 1.000
33.000 4.000 1.000
33.000 5.000 1.000
33.000 6.000 1.000
33.000 7.000 1.000
33.000 8.000 1.000
33.000 9.000 1.000
33.000 10.000 0.000
33.000 11.000 0.000
33.000 12.000 0.000
33.000 13.000 0.000
33.000 14.000 0.000
33.000 15.000 0.000
33.000 16.000 0.000
33.000 17.000 0.000
33.000 18.000 0.000
33.000 19.000 0.000
33.000 20.000 0.000
33.000 21.000 0.000
33.000 22.000 0.000
33.000 23.000 0.000
33.000 24.000 0.000
33.000 25.000 0.000
33.000 26.000 0.000
33.000 27.000 0.000
33.000 28.000 0.000
33.000 29.000 0.000
33.000 30.000 0.000
33.000 31.000 0.000
33.000 32.000 0.000
33.000 33.000 0.000
33.000 34.000 0.000
33.000 35.000 0.000
33.000 36.000 0.000
33.000 37.000 0.000
33.000 38.000 0.000
33.000 39.000 0.000
33.000 40.000 0.000
33.000 41.000 0.000
33.000 42.000 0.000
33.000 43.000 0.000
33.000 44.000 0.000
34.000 1.000 1.000
34.000 2.000 1.000
34.000 3.000 1.000
34.000 4.000 1.000
34.000 5.000 1.000
34.000 6.000 1.000
34.000 7.000 1.000
34.000 8.000 1.000
34.000 9.000 1.000
34.000 10.000 0.000
34.000 11.000 0.000
34.000 12.000 0.000
34.000 13.000 0.000
34.000 14.000 0.000
34.000 15.000 0.000
34.000 16.000 0.000
34.000 17.000 0.000
34.000 18.000 0.000
34.000 19.000 0.000
34.000 20.000 0.000
34.000 21.000 0.000
34.000 22.000 0.000
34.000 23.000 0.000
34.000 24.000 0.000
34.000 25.000 0.000
34.000 26.000 0.000
34.000 27.000 0.000
34.000 28.000 0.000
34.000 29.000 0.000
34.000 30.000 0.000
34.000 31.000 0.000
34.000 32.000 0.000
34.000 33.000 0.000
34.000 34.000 0.000
34.000 35.000 0.000
34.000 36.000 0.000
34.000 37.000 0.000
34.000 38.000 0.000
34.000 39.000 0.000
34.000 40.000 0.000
34.000 41.000 0.000
34.000 42.000 0.000
34.000 43.000 0.000
34.000 44.000 0.000
35.000 1.000 1.000
35.000 2.000 1.000
35.000 3.000 1.000
35.000 4.000 1.000
35.000 5.000 1.000
35.000 6.000 1.000
35.000 7.000 1.000
35.000 8.000 1.000
35.000 9.000 1.000
35.000 10.000 0.000
35.000 11.000 0.000
35.000 12.000 0.000
35.000 13.000 0.000
35.000 14.000 0.000
35.000 15.000 0.000
35.000 16.000 0.000
35.000 17.000 0.000
35.000 18.000 0.000
35.000 19.000 0.000
35.000 20.000 0.000
35.000 21.000 0.000
35.000 22.000 0.000
35.000 23.000 0.000
35.000 24.000 0.000
35.000 25.000 0.000
35.000 26.000 0.000
35.000 27.000 0.000
35.000 28.000 0.000
35.000 29.000 0.000
35.000 30.000 0.000
35.000 31.000 0.000
35.000 32.000 0.000
35.000 33.000 0.000
35.000 34.000 0.000
35.000 35.000 0.000
35.000 36.000 0.000
35.000 37.000 0.000
35.000 38.000 0.000
35.000 39.000 0.000
35.000 40.000 0.000
35.000 41.000 0.000
35.000 42.000 0.000
35.000 43.000 0.000
35.000 44.000 0.000
36.000 1.000 1.000
36.000 2.000 1.000
36.000 3.000 1.000
36.000 4.000 1.000
36.000 5.000 1.000
36.000 6.000 1.000
36.000 7.000 1.000
36.000 8.000 1.000
36.000 9.000 1.000
36.000 10.000 0.000
36.000 11.000 0.000
36.000 12.000 0.000
36.000 13.000 0.000
36.000 14.000 0.000
36.000 15.000 0.000
36.000 16.000 0.000
36.000 17.000 0.000
36.000 18.000 0.000
36.000 19.000 0.000
36.000 20.000 0.000
36.000 21.000 0.000
36.000 22.000 0.000
36.000 23.000 0.000
36.000 24.000 0.000
36.000 25.000 0.000
36.000 26.000 0.000
36.000 27.000 0.000
36.000 28.000 0.000
36.000 29.000 0.000
36.000 30.000 0.000
36.000 31.000 0.000
36.000 32.000 0.000
36.000 33.000 0.000
36.000 34.000 0.000
36.000 35.000 0.000
36.000 36.000 0.000
36.000 37.000 0.000
36.000 38.000 0.000
36.000 39.000 0.000
36.000 40.000 0.000
36.000 41.000 0.000
36.000 42.000 0.000
36.000 43.000 0.000
36.000 44.000 0.000
37.000 1.000 1.000
37.000 2.000 1.000
37.000 3.000 1.000
37.000 4.000 1.000
37.000 5.000 1.000
37.000 6.000 1.000
37.000 7.000 1.000
37.000 8.000 1.000
37.000 9.000 1.000
37.000 10.000 0.000
37.000 11.000 0.000
37.000 12.000 0.000
37.000 13.000 0.000
37.000 14.000 0.000
37.000 15.000 0.000
37.000 16.000 0.000
37.000 17.000 0.000
37.000 18.000 0.000
37.000 19.000 0.000
37.000 20.000 0.000
37.000 21.000 0.000
37.000 22.000 0.000
37.000 23.000 0.000
37.000 24.000 0.000
37.000 25.000 0.000
37.000 26.000 0.000
37.000 27.000 0.000
37.000 28.000 0.000
37.000 29.000 0.000
37.000 30.000 0.000
37.000 31.000 0.000
37.000 32.000 0.000
37.000 33.000 0.000
37.000 34.000 0.000
37.000 35.000 0.000
37.000 36.000 0.000
37.000 37.000 0.000
37.000 38.000 0.000
37.000 39.000 0.000
37.000 40.000 0.000
37.000 41.000 0.000
37.000 42.000 0.000
37.000 43.000 0.000
37.000 44.000 0.000
38.000 1.000 1.000
38.000 2.000 1.000
38.000 3.000 1.000
38.000 4.000 1.000
38.000 5.000 1.000
38.000 6.000 1.000
38.000 7.000 1.000
38.000 8.000 1.000
38.000 9.000 1.000
38.000 10.000 0.000
38.000 11.000 0.000
38.000 12.000 0.000
38.000 13.000 0.000
38.000 14.000 0.000
38.000 15.000 0.000
38.000 16.000 0.000
38.000 17.000 0.000
38.000 18.000 0.000
38.000 19.000 0.000
38.000 20.000 0.000
38.000 21.000 0.000
38.000 22.000 0.000
38.000 23.000 0.000
38.000 24.000 0.000
38.000 25.000 0.000
38.000 26.000 0.000
38.000 27.000 0.000
38.000 28.000 0.000
38.000 29.000 0.000
38.000 30.000 0.000
38.000 31.000 0.000
38.000 32.000 0.000
38.000 33.000 0.000
38.000 34.000 0.000
38.000 35.000 0.000
38.000 36.000 0.000
38.000 37.000 0.000
38.000 38.000 0.000
38.000 39.000 0.000
38.000 40.000 0.000
38.000 41.000 0.000
38.000 42.000 0.000
38.000 43.000 0.000
38.000 44.000 0.000
39.000 1.000 1.000
39.000 2.000 1.000
39.000 3.000 1.000
39.000 4.000 1.000
39.000 5.000 1.000
39.000 6.000 1.000
39.000 7.000 1.000
39.000 8.000 1.000
39.000 9.000 1.000
39.000 10.000 0.000
39.000 11.000 0.000
39.000 12.000 0.000
39.000 13.000 0.000
39.000 14.000 0.000
39.000 15.000 0.000
39.000 16.000 0.000
39.000 17.000 0.000
39.000 18.000 0.000
39.000 19.000 0.000
39.000 20.000 0.000
39.000 21.000 0.000
39.000 22.000 0.000
39.000 23.000 0.000
39.000 24.000 0.000
39.000 25.000 0.000
39.000 26.000 0.000
39.000 27.000 0.000
39.000 28.000 0.000
39.000 29.000 0.000
39.000 30.000 0.000
39.000 31.000 0.000
39.000 32.000 0.000
39.000 33.000 0.000
39.000 34.000 0.000
39.000 35.000 0.000
39.000 36.000 0.000
39.000 37.000 0.000
39.000 38.000 0.000
39.000 39.000 0.000
39.000 40.000 0.000
39.000 41.000 0.000
39.000 42.000 0.000
39.000 43.000 0.000
39.000 44.000 0.000
40.000 1.000 1.000
40.000 2.000 1.000
40.000 3.000 1.000
40.000 4.000 1.000
40.000 5.000 1.000
40.000 6.000 1.000
40.000 7.000 1.000
40.000 8.000 1.000
40.000 9.000 1.000
40.000 10.000 0.000
40.000 11.000 0.000
40.000 12.000 0.000
40.000 13.000 0.000
40.000 14.000 0.000
40.000 15.000 0.000
40.000 16.000 0.000
40.000 17.000 0.000
40.000 18.000 0.000
40.000 19.000 0.000
40.000 20.000 0.000
40.000 21.000 0.000
40.000 22.000 0.000
40.000 23.000 0.000
40.000 24.000 0.000
40.000 25.000 0.000
40.000 26.000 0.000
40.000 27.000 0.000
40.000 28.000 0.000
40.000 29.000 0.000
40.000 30.000 0.000
40.000 31.000 0.000
40.000 32.000 0.000
40.000 33.000 0.000
40.000 34.000 0.000
40.000 35.000 0.000
40.000 36.000 0.000
40.000 37.000 0.000
40.000 38.000 0.000
40.000 39.000 0.000
40.000 40.000 0.000
40.000 41.000 0.000
40.000 42.000 0.000
40.000 43.000 0.000
40.000 44.000 0.000
41.000 1.000 1.000
41.000 2.000 1.000
41.000 3.000 1.000
41.000 4.000 1.000
41.000 5.000 1.000
41.000 6.000 1.000
41.000 7.000 1.000
41.000 8.000 1.000
41.000 9.000 1.000
41.000 10.000 0.000
41.000 11.000 0.000
41.000 12.000 0.000
41.000 13.000 0.000
41.000 14.000 0.000
41.000 15.000 0.000
41.000 16.000 0.000
41.000 17.000 0.000
41.000 18.000 0.000
41.000 19.000 0.000
41.000 20.000 0.000
41.000 21.000 0.000
41.000 22.000 0.000
41.000 23.000 0.000
41.000 24.000 0.000
41.000 25.000 0.000
41.000 26.000 0.000
41.000 27.000 0.000
41.000 28.000 0.000
41.000 29.000 0.000
41.000 30.000 0.000
41.000 31.000 0.000
41.000 32.000 0.000
41.000 33.000 0.000
41.000 34.000 0.000
41.000 35.000 0.000
41.000 36.000 0.000
41.000 37.000 0.000
41.000 38.000 0.000
41.000 39.000 0.000
41.000 40.000 0.000
41.000 41.000 0.000
41.000 42.000 0.000
41.000 43.000 0.000
41.000 44.000 0.000
42.000 1.000 1.000
42.000 2.000 1.000
42.000 3.000 1.000
42.000 4.000 1.000
42.000 5.000 1.000
42.000 6.000 1.000
42.000 7.000 1.000
42.000 8.000 1.000
42.000 9.000 1.000
42.000 10.000 0.000
42.000 11.000 0.000
42.000 12.000 0.000
42.000 13.000 0.000
42.000 14.000 0.000
42.000 15.000 0.000
42.000 16.000 0.000
42.000 17.000 0.000
42.000 18.000 0.000
42.000 19.000 0.000
42.000 20.000 0.000
42.000 21.000 0.000
42.000 22.000 0.000
42.000 23.000 0.000
42.000 24.000 0.000
42.000 25.000 0.000
42.000 26.000 0.000
42.000 27.000 0.000
42.000 28.000 0.000
42.000 29.000 0.000
42.000 30.000 0.000
42.000 31.000 0.000
42.000 32.000 0.000
42.000 33.000 0.000
42.000 34.000 0.000
42.000 35.000 0.000
42.000 36.000 0.000
42.000 37.000 0.000
42.000 38.000 0.000
42.000 39.000 0.000
42.000 40.000 0.000
42.000 41.000 0.000
42.000 42.000 0.000
42.000 43.000 0.000
42.000 44.000 0.000
43.000 1.000 1.000
43.000 2.000 1.000
43.000 3.000 1.000
43.000 4.000 1.000
43.000 5.000 1.000
43.000 6.000 1.000
43.000 7.000 1.000
43.000 8.000 1.000
43.000 9.000 1.000
43.000 10.000 0.000
43.000 11.000 0.000
43.000 12.000 0.000
43.000 13.000 0.000
43.000 14.000 0.000
43.000 15.000 0.000
43.000 16.000 0.000
43.000 17.000 0.000
43.000 18.000 0.000
43.000 19.000 0.000
43.000 20.000 0.000
43.000 21.000 0.000
43.000 22.000 0.000
43.000 23.000 0.000
43.000 24.000 0.000
43.000 25.000 0.000
43.000 26.000 0.000
43.000 27.000 0.000
43.000 28.000 0.000
43.000 29.000 0.000
43.000 30.000 0.000
43.000 31.000 0.000
43.000 32.000 0.000
43.000 33.000 0.000
43.000 34.000 0.000
43.000 35.000 0.000
43.000 36.000 0.000
43.000 37.000 0.000
43.000 38.000 0.000
43.000 39.000 0.000
43.000 40.000 0.000
43.000 41.000 0.000
43.000 42.000 0.000
43.000 43.000 0.000
43.000 44.000 0.000
44.000 1.000 1.000
44.000 2.000 1.000
44.000 3.000 1.000
44.000 4.000 1.000
44.000 5.000 1.000
44.000 6.000 1.000
44.000 7.000 1.000
44.000 8.000 1.000
44.000 9.000 1.000
44.000 10.000 0.000
44.000 11.000 0.000
44.000 12.000 0.000
44.000 13.000 0.000
44.000 14.000 0.000
44.000 15.000 0.000
44.000 16.000 0.000
44.000 17.000 0.000
44.000 18.000 0.000
44.000 19.000 0.000
44.000 20.000 0.000
44.000 21.000 0.000
44.000 22.000 0.000
44.000 23.000 0.000
44.000 24.000 0.000
44.000 25.000 0.000
44.000 26.000 0.000
44.000 27.000 0.000
44.000 28.000 0.000
44.000 29.000 0.000
44.000 30.000 0.000
44.000 31.000 0.000
44.000 32.000 0.000
44.000 33.000 0.000
44.000 34.000 0.000
44.000 35.000 0.000
44.000 36.000 0.000
44.000 37.000 0.000
44.000 38.000 0.000
44.000 39.000 0.000
44.000 40.000 0.000
44.000 41.000 0.000
44.000 42.000 0.000
44.000 43.000 0.000
44.000 44.000 0.000


==> figdata/error_bounds1.txt <==
1.000000e-10 4.935563e-01 4.957568e-01 1.000000e+00
1.000000e+00 4.462200e-01 5.427936e-01 9.999999e-01
1.000000e+10 3.443625e-01 1.000000e+00 9.999977e-01
1.000000e+20 2.824663e-01 1.000000e+00 9.999752e-01
1.000000e+30 2.612100e-01 1.000000e+00 9.997504e-01
1.000000e+40 2.543488e-01 1.000000e+00 9.975188e-01
1.000000e+50 2.521713e-01 1.000000e+00 9.767315e-01
1.000000e+60 2.514400e-01 1.000000e+00 8.535536e-01
1.000000e+70 2.511838e-01 1.000000e+00 6.507557e-01
1.000000e+80 2.511113e-01 1.000000e+00 5.497519e-01
1.000000e+90 2.511012e-01 1.000000e+00 5.158035e-01
1.000000e+100 2.510788e-01 1.000000e+00 5.049998e-01


==> figdata/error_bounds2.txt <==
1.000000e-10 4.847538e-01 4.869543e-01 1.000000e+00
1.000000e+00 3.917950e-01 4.883686e-01 9.999998e-01
1.000000e+10 1.869300e-01 9.313322e-01 9.999955e-01
1.000000e+20 6.315375e-02 1.000000e+00 9.999505e-01
1.000000e+30 2.004125e-02 1.000000e+00 9.995009e-01
1.000000e+40 6.406250e-03 1.000000e+00 9.950377e-01
1.000000e+50 2.038750e-03 1.000000e+00 9.534631e-01
1.000000e+60 6.262500e-04 1.000000e+00 7.071071e-01
1.000000e+70 1.912500e-04 1.000000e+00 3.015115e-01
1.000000e+80 6.625000e-05 1.000000e+00 9.950377e-02
1.000000e+90 1.625000e-05 1.000000e+00 3.160699e-02
1.000000e+100 5.000000e-06 1.000000e+00 9.999505e-03


==> figdata/error_bounds3.txt <==
1.000000e-10 4.939462e-01 4.956508e-01 1.000000e+00
1.000000e+00 4.609925e-01 5.547425e-01 9.999999e-01
1.000000e+10 4.040550e-01 1.000000e+00 9.999979e-01
1.000000e+20 4.266950e-01 1.000000e+00 9.999769e-01
1.000000e+30 4.712912e-01 1.000000e+00 9.997671e-01
1.000000e+40 4.898887e-01 1.000000e+00 9.976839e-01
1.000000e+50 4.957388e-01 1.000000e+00 9.781898e-01
1.000000e+60 4.977662e-01 1.000000e+00 8.596275e-01
1.000000e+70 4.983650e-01 1.000000e+00 6.555670e-01
1.000000e+80 4.985987e-01 1.000000e+00 5.514886e-01
1.000000e+90 4.986563e-01 1.000000e+00 5.163604e-01
1.000000e+100 4.986675e-01 1.000000e+00 5.051761e-01


==> figdata/error_bounds4.txt <==
1.000000e-10 4.906925e-01 4.912607e-01 1.000000e+00
1.000000e+00 4.324413e-01 4.636913e-01 9.999999e-01
1.000000e+10 2.869500e-01 8.551318e-01 9.999973e-01
1.000000e+20 1.381875e-01 1.000000e+00 9.999707e-01
1.000000e+30 4.842500e-02 1.000000e+00 9.997047e-01
1.000000e+40 1.555250e-02 1.000000e+00 9.970601e-01
1.000000e+50 4.926250e-03 1.000000e+00 9.720547e-01
1.000000e+60 1.518750e-03 1.000000e+00 8.068413e-01
1.000000e+70 4.625000e-04 1.000000e+00 4.228286e-01
1.000000e+80 1.400000e-04 1.000000e+00 1.495469e-01
1.000000e+90 4.375000e-05 1.000000e+00 4.792017e-02
1.000000e+100 1.625000e-05 1.000000e+00 1.517413e-02


==> figdata/errub08.txt <==
x y val
44.000 23.500 0.500
43.000 23.500 0.500
42.000 23.500 0.500
41.000 23.500 0.500
40.000 23.500 0.500
39.000 23.500 0.500
38.000 23.500 0.500
37.000 23.500 0.500
36.000 23.500 0.500
35.000 23.500 0.500
34.000 23.500 0.500
33.000 23.500 0.500
32.000 23.500 0.500
31.000 23.500 0.500
30.000 23.500 0.500
29.000 23.500 0.500
28.000 23.500 0.500
27.000 23.500 0.500
26.000 23.500 0.500
25.000 23.500 0.500
24.000 23.500 0.500
23.000 23.500 0.500
22.000 23.500 0.500
21.000 23.500 0.500
20.000 23.500 0.500
19.000 23.500 0.500
18.000 23.500 0.500
17.000 23.500 0.500
16.000 23.500 0.500
15.000 23.500 0.500
14.000 23.500 0.500
13.000 23.500 0.500
12.000 23.500 0.500
11.000 23.500 0.500
10.000 23.500 0.500
9.000 23.500 0.500
8.000 23.500 0.500
7.000 23.500 0.500
6.500 24.000 0.500
6.000 24.500 0.500
5.500 25.000 0.500
5.500 26.000 0.500
5.500 27.000 0.500
5.000 27.500 0.500
4.000 27.500 0.500
3.500 28.000 0.500
3.500 29.000 0.500
3.500 30.000 0.500
3.500 31.000 0.500
3.500 32.000 0.500
3.500 33.000 0.500
3.500 34.000 0.500
3.500 35.000 0.500
3.500 36.000 0.500
3.500 37.000 0.500
3.000 37.500 0.500
2.500 38.000 0.500
2.500 39.000 0.500
2.500 40.000 0.500
2.500 41.000 0.500
2.500 42.000 0.500
2.500 43.000 0.500
2.500 44.000 0.500


==> figdata/errub09.txt <==
x y val
44.000 33.500 0.500
43.000 33.500 0.500
42.000 33.500 0.500
41.000 33.500 0.500
40.000 33.500 0.500
39.000 33.500 0.500
38.000 33.500 0.500
37.000 33.500 0.500
36.000 33.500 0.500
35.000 33.500 0.500
34.000 33.500 0.500
33.000 33.500 0.500
32.000 33.500 0.500
31.000 33.500 0.500
30.000 33.500 0.500
29.000 33.500 0.500
28.000 33.500 0.500
27.000 33.500 0.500
26.000 33.500 0.500
25.000 33.500 0.500
24.000 33.500 0.500
23.000 33.500 0.500
22.000 33.500 0.500
21.000 33.500 0.500
20.000 33.500 0.500
19.000 33.500 0.500
18.000 33.500 0.500
17.000 33.500 0.500
16.000 33.500 0.500
15.000 33.500 0.500
14.000 33.500 0.500
13.000 33.500 0.500
12.000 33.500 0.500
11.000 33.500 0.500
10.000 33.500 0.500
9.000 33.500 0.500
8.000 33.500 0.500
7.500 34.000 0.500
7.000 34.500 0.500
6.500 35.000 0.500
6.000 35.500 0.500
5.500 36.000 0.500
5.500 37.000 0.500
5.500 38.000 0.500
5.500 39.000 0.500
5.000 39.500 0.500
4.500 40.000 0.500
4.500 41.000 0.500
4.500 42.000 0.500
4.500 43.000 0.500
4.500 44.000 0.500


==> figdata/hopkins_singular_values.txt <==
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.000000e+00 7.316148e-01 5.484590e-01 3.575127e-01
3.000000e+00 2.534395e-02 5.474774e-02 2.558545e-02
4.000000e+00 3.672848e-03 1.743120e-02 1.581356e-02
5.000000e+00 2.672800e-03 6.278412e-03 1.642159e-03
6.000000e+00 1.234238e-03 1.594166e-03 1.048181e-03
7.000000e+00 7.713555e-04 1.181696e-03 7.196612e-04
8.000000e+00 3.385933e-04 8.487614e-04 4.098606e-04
9.000000e+00 2.401363e-04 5.708743e-04 2.554723e-04
1.000000e+01 2.063293e-04 4.309598e-04 1.654180e-04
1.100000e+01 1.097025e-04 3.618806e-04 1.459149e-04
1.200000e+01 1.061549e-04 2.619377e-04 1.364121e-04
1.300000e+01 8.548166e-05 2.185434e-04 1.223846e-04
1.400000e+01 7.266833e-05 1.868535e-04 1.117267e-04
1.500000e+01 6.577775e-05 1.427807e-04 1.050006e-04
1.600000e+01 6.273743e-05 1.282707e-04 9.220708e-05
1.700000e+01 5.283165e-05 1.254188e-04 7.821158e-05
1.800000e+01 4.932170e-05 1.225292e-04 7.297019e-05
1.900000e+01 4.576648e-05 1.020413e-04 6.687232e-05
2.000000e+01 4.120000e-05 9.456697e-05 6.175873e-05
2.100000e+01 3.963201e-05 8.656649e-05 5.915594e-05
2.200000e+01 3.789383e-05 7.414704e-05 5.503924e-05
2.300000e+01 3.649602e-05 6.638399e-05 5.219863e-05
2.400000e+01 3.409121e-05 6.082045e-05 5.086827e-05
2.500000e+01 3.325190e-05 5.629964e-05 4.752746e-05
2.600000e+01 3.198494e-05 5.540258e-05 4.468690e-05
2.700000e+01 3.012925e-05 4.886583e-05 4.376693e-05
2.800000e+01 2.894055e-05 4.555162e-05 4.285938e-05
2.900000e+01 2.840385e-05 4.272226e-05 3.886804e-05
3.000000e+01 2.689446e-05 4.226418e-05 3.777069e-05
3.100000e+01 2.543977e-05 3.875025e-05 3.643374e-05
3.200000e+01 2.428924e-05 3.726169e-05 3.460300e-05
3.300000e+01 2.381201e-05 3.547132e-05 3.223542e-05
3.400000e+01 2.306601e-05 3.385118e-05 3.190512e-05
3.500000e+01 2.221178e-05 3.259932e-05 3.071131e-05
3.600000e+01 2.215536e-05 3.040315e-05 2.902620e-05
3.700000e+01 2.065673e-05 2.967412e-05 2.807894e-05
3.800000e+01 2.034963e-05 2.842360e-05 2.756781e-05
3.900000e+01 1.998858e-05 2.772101e-05 2.507259e-05
4.000000e+01 1.970456e-05 2.515876e-05 2.438080e-05
4.100000e+01 1.937753e-05 2.485413e-05 2.310278e-05
4.200000e+01 1.863029e-05 2.427601e-05 2.205883e-05
4.300000e+01 1.799320e-05 2.371742e-05 2.070501e-05
4.400000e+01 1.739704e-05 2.179036e-05 2.020743e-05
4.500000e+01 1.711033e-05 2.138470e-05 1.941211e-05
4.600000e+01 1.614996e-05 2.106172e-05 1.918959e-05
4.700000e+01 1.597533e-05 2.079502e-05 1.827901e-05
4.800000e+01 1.523818e-05 1.983800e-05 1.669508e-05
4.900000e+01 1.465141e-05 1.894672e-05 1.571320e-05
5.000000e+01 1.464612e-05 1.799885e-05 1.422009e-05
5.100000e+01 1.366422e-05 1.748138e-05 1.381025e-05
5.200000e+01 1.351863e-05 1.636465e-05 1.326566e-05
5.300000e+01 1.290957e-05 1.558834e-05 1.276799e-05
5.400000e+01 1.201392e-05 1.444654e-05 1.240978e-05
5.500000e+01 1.163140e-05 1.399294e-05 1.174976e-05
5.600000e+01 1.119279e-05 1.357391e-05 1.070306e-05
5.700000e+01 1.069582e-05 1.325623e-05 9.652567e-06
5.800000e+01 1.033073e-05 1.243115e-05 7.979727e-06


==> figdata/mnist_error_10class.txt <==
2.500000e+01 1.286000e-01 1.337000e-01
7.500000e+01 7.580000e-02 7.930000e-02
1.250000e+02 6.270000e-02 6.450000e-02
1.750000e+02 5.770000e-02 5.930000e-02
2.250000e+02 5.520000e-02 5.540000e-02
2.750000e+02 5.380000e-02 5.440000e-02
3.250000e+02 5.230000e-02 5.350000e-02
3.750000e+02 5.120000e-02 5.250000e-02
4.250000e+02 4.980000e-02 5.190000e-02
4.750000e+02 4.990000e-02 5.130000e-02
5.250000e+02 4.930000e-02 4.970000e-02
5.750000e+02 4.850000e-02 4.930000e-02
6.250000e+02 4.790000e-02 4.870000e-02
6.750000e+02 4.750000e-02 4.970000e-02
7.250000e+02 4.800000e-02 4.970000e-02
7.750000e+02 4.700000e-02 4.920000e-02
8.250000e+02 4.690000e-02 4.880000e-02
8.750000e+02 4.670000e-02 4.740000e-02
9.250000e+02 4.660000e-02 4.700000e-02
9.750000e+02 4.650000e-02 4.680000e-02
1.025000e+03 4.610000e-02 4.770000e-02
1.075000e+03 4.610000e-02 4.750000e-02
1.125000e+03 4.600000e-02 4.810000e-02
1.175000e+03 4.550000e-02 4.710000e-02
1.225000e+03 4.550000e-02 4.660000e-02
1.275000e+03 4.530000e-02 4.610000e-02
1.325000e+03 4.540000e-02 4.700000e-02
1.375000e+03 4.490000e-02 4.690000e-02
1.425000e+03 4.530000e-02 4.550000e-02
1.475000e+03 4.520000e-02 4.600000e-02
1.525000e+03 4.510000e-02 4.540000e-02
1.575000e+03 4.540000e-02 4.590000e-02
1.625000e+03 4.500000e-02 4.580000e-02
1.675000e+03 4.460000e-02 4.510000e-02
1.725000e+03 4.490000e-02 4.520000e-02
1.775000e+03 4.470000e-02 4.570000e-02
1.825000e+03 4.480000e-02 4.590000e-02
1.875000e+03 4.470000e-02 4.510000e-02
1.925000e+03 4.440000e-02 4.560000e-02
1.975000e+03 4.440000e-02 4.560000e-02
2.025000e+03 4.450000e-02 4.560000e-02
2.075000e+03 4.460000e-02 4.510000e-02
2.125000e+03 4.480000e-02 4.490000e-02
2.175000e+03 4.440000e-02 4.460000e-02
2.225000e+03 4.460000e-02 4.500000e-02
2.275000e+03 4.410000e-02 4.520000e-02
2.325000e+03 4.420000e-02 4.490000e-02
2.375000e+03 4.430000e-02 4.430000e-02
2.425000e+03 4.430000e-02 4.480000e-02
2.475000e+03 4.420000e-02 4.470000e-02
2.525000e+03 4.450000e-02 4.500000e-02
2.575000e+03 4.430000e-02 4.480000e-02
2.625000e+03 4.430000e-02 4.490000e-02
2.675000e+03 4.450000e-02 4.500000e-02
2.725000e+03 4.440000e-02 4.510000e-02
2.775000e+03 4.400000e-02 4.570000e-02
2.825000e+03 4.460000e-02 4.560000e-02
2.875000e+03 4.470000e-02 4.550000e-02
2.925000e+03 4.430000e-02 4.500000e-02
2.975000e+03 4.470000e-02 4.490000e-02
3.025000e+03 4.430000e-02 4.460000e-02
3.075000e+03 4.440000e-02 4.450000e-02
3.125000e+03 4.440000e-02 4.450000e-02
3.175000e+03 4.430000e-02 4.460000e-02
3.225000e+03 4.420000e-02 4.480000e-02
3.275000e+03 4.450000e-02 4.480000e-02
3.325000e+03 4.460000e-02 4.470000e-02
3.375000e+03 4.470000e-02 4.470000e-02
3.425000e+03 4.440000e-02 4.470000e-02
3.475000e+03 4.440000e-02 4.470000e-02
3.525000e+03 4.440000e-02 4.460000e-02
3.575000e+03 4.440000e-02 4.460000e-02
3.625000e+03 4.440000e-02 4.540000e-02
3.675000e+03 4.420000e-02 4.530000e-02
3.725000e+03 4.440000e-02 4.530000e-02
3.775000e+03 4.420000e-02 4.500000e-02
3.825000e+03 4.420000e-02 4.560000e-02
3.875000e+03 4.410000e-02 4.520000e-02
3.925000e+03 4.440000e-02 4.500000e-02
3.975000e+03 4.470000e-02 4.470000e-02
4.025000e+03 4.430000e-02 4.470000e-02
4.075000e+03 4.420000e-02 4.430000e-02
4.125000e+03 4.420000e-02 4.460000e-02
4.175000e+03 4.420000e-02 4.470000e-02
4.225000e+03 4.420000e-02 4.460000e-02
4.275000e+03 4.410000e-02 4.460000e-02
4.325000e+03 4.410000e-02 4.470000e-02
4.375000e+03 4.430000e-02 4.520000e-02
4.425000e+03 4.390000e-02 4.470000e-02
4.475000e+03 4.420000e-02 4.450000e-02
4.525000e+03 4.420000e-02 4.480000e-02
4.575000e+03 4.420000e-02 4.460000e-02
4.625000e+03 4.410000e-02 4.440000e-02
4.675000e+03 4.420000e-02 4.430000e-02
4.725000e+03 4.410000e-02 4.430000e-02
4.775000e+03 4.410000e-02 4.430000e-02
4.825000e+03 4.390000e-02 4.420000e-02
4.875000e+03 4.400000e-02 4.420000e-02
4.925000e+03 4.400000e-02 4.420000e-02
4.975000e+03 4.370000e-02 4.370000e-02


==> figdata/mnist_error_2class.txt <==
2.500000e+01 2.027748e-02 2.294557e-02
7.500000e+01 5.336179e-03 6.937033e-03
1.250000e+02 3.201708e-03 5.336179e-03
1.750000e+02 2.668090e-03 2.668090e-03
2.250000e+02 2.134472e-03 2.668090e-03
2.750000e+02 1.600854e-03 2.134472e-03
3.250000e+02 1.600854e-03 2.134472e-03
3.750000e+02 1.600854e-03 2.134472e-03
4.250000e+02 1.600854e-03 2.134472e-03
4.750000e+02 1.067236e-03 1.600854e-03
5.250000e+02 1.067236e-03 2.134472e-03
5.750000e+02 1.067236e-03 1.600854e-03
6.250000e+02 1.600854e-03 2.134472e-03
6.750000e+02 1.067236e-03 1.600854e-03
7.250000e+02 1.600854e-03 2.134472e-03
7.750000e+02 1.600854e-03 2.134472e-03
8.250000e+02 1.600854e-03 1.600854e-03
8.750000e+02 1.067236e-03 1.600854e-03
9.250000e+02 1.067236e-03 1.600854e-03
9.750000e+02 1.067236e-03 1.600854e-03
1.025000e+03 1.067236e-03 1.067236e-03
1.075000e+03 1.067236e-03 1.067236e-03
1.125000e+03 1.067236e-03 1.067236e-03
1.175000e+03 5.336179e-04 1.067236e-03
1.225000e+03 5.336179e-04 1.067236e-03
1.275000e+03 1.067236e-03 1.067236e-03
1.325000e+03 5.336179e-04 1.067236e-03
1.375000e+03 5.336179e-04 1.067236e-03
1.425000e+03 5.336179e-04 1.067236e-03
1.475000e+03 5.336179e-04 1.067236e-03
1.525000e+03 5.336179e-04 1.067236e-03
1.575000e+03 5.336179e-04 1.067236e-03
1.625000e+03 1.067236e-03 1.067236e-03
1.675000e+03 1.067236e-03 1.067236e-03
1.725000e+03 1.067236e-03 1.067236e-03
1.775000e+03 1.067236e-03 1.600854e-03
1.825000e+03 1.067236e-03 1.067236e-03
1.875000e+03 5.336179e-04 1.067236e-03
1.925000e+03 5.336179e-04 1.067236e-03
1.975000e+03 5.336179e-04 1.067236e-03
2.025000e+03 1.067236e-03 1.067236e-03
2.075000e+03 1.067236e-03 1.067236e-03
2.125000e+03 1.067236e-03 1.067236e-03
2.175000e+03 1.067236e-03 1.067236e-03
2.225000e+03 1.067236e-03 1.067236e-03
2.275000e+03 1.067236e-03 1.067236e-03
2.325000e+03 1.067236e-03 1.067236e-03
2.375000e+03 1.067236e-03 1.067236e-03
2.425000e+03 1.067236e-03 1.067236e-03
2.475000e+03 1.067236e-03 1.067236e-03
2.525000e+03 1.067236e-03 1.067236e-03
2.575000e+03 1.067236e-03 1.067236e-03
2.625000e+03 1.067236e-03 1.067236e-03
2.675000e+03 1.067236e-03 1.067236e-03
2.725000e+03 1.067236e-03 1.067236e-03
2.775000e+03 1.067236e-03 1.067236e-03
2.825000e+03 1.067236e-03 1.067236e-03
2.875000e+03 1.067236e-03 1.067236e-03
2.925000e+03 1.067236e-03 1.067236e-03
2.975000e+03 1.067236e-03 1.067236e-03
3.025000e+03 1.067236e-03 1.067236e-03
3.075000e+03 1.067236e-03 1.067236e-03
3.125000e+03 5.336179e-04 1.067236e-03
3.175000e+03 5.336179e-04 1.067236e-03
3.225000e+03 5.336179e-04 1.067236e-03
3.275000e+03 5.336179e-04 1.067236e-03
3.325000e+03 5.336179e-04 1.067236e-03
3.375000e+03 5.336179e-04 1.067236e-03
3.425000e+03 5.336179e-04 1.067236e-03
3.475000e+03 1.067236e-03 1.067236e-03
3.525000e+03 1.067236e-03 1.067236e-03
3.575000e+03 5.336179e-04 1.067236e-03
3.625000e+03 5.336179e-04 1.067236e-03
3.675000e+03 5.336179e-04 1.067236e-03
3.725000e+03 5.336179e-04 1.067236e-03
3.775000e+03 5.336179e-04 1.067236e-03
3.825000e+03 5.336179e-04 1.067236e-03
3.875000e+03 5.336179e-04 1.067236e-03
3.925000e+03 5.336179e-04 5.336179e-04
3.975000e+03 5.336179e-04 5.336179e-04
4.025000e+03 5.336179e-04 1.067236e-03
4.075000e+03 5.336179e-04 1.067236e-03
4.125000e+03 5.336179e-04 5.336179e-04
4.175000e+03 5.336179e-04 5.336179e-04
4.225000e+03 5.336179e-04 5.336179e-04
4.275000e+03 5.336179e-04 5.336179e-04
4.325000e+03 5.336179e-04 5.336179e-04
4.375000e+03 5.336179e-04 5.336179e-04
4.425000e+03 5.336179e-04 5.336179e-04
4.475000e+03 5.336179e-04 5.336179e-04
4.525000e+03 5.336179e-04 5.336179e-04
4.575000e+03 5.336179e-04 5.336179e-04
4.625000e+03 5.336179e-04 5.336179e-04
4.675000e+03 5.336179e-04 5.336179e-04
4.725000e+03 5.336179e-04 5.336179e-04
4.775000e+03 5.336179e-04 5.336179e-04
4.825000e+03 5.336179e-04 5.336179e-04
4.875000e+03 5.336179e-04 5.336179e-04
4.925000e+03 5.336179e-04 5.336179e-04
4.975000e+03 5.336179e-04 5.336179e-04


==> figdata/mnist_error_5class.txt <==
2.500000e+01 1.025217e-01 1.087226e-01
7.500000e+01 5.808185e-02 6.035552e-02
1.250000e+02 4.733361e-02 4.940058e-02
1.750000e+02 4.154609e-02 4.423315e-02
2.250000e+02 3.947912e-02 4.443985e-02
2.750000e+02 3.906573e-02 3.968582e-02
3.250000e+02 3.637867e-02 3.741215e-02
3.750000e+02 3.493179e-02 3.782555e-02
4.250000e+02 3.431170e-02 3.493179e-02
4.750000e+02 3.327821e-02 3.451840e-02
5.250000e+02 3.327821e-02 3.410500e-02
5.750000e+02 3.265812e-02 3.389831e-02
6.250000e+02 3.224473e-02 3.224473e-02
6.750000e+02 3.183134e-02 3.307152e-02
7.250000e+02 3.286482e-02 3.410500e-02
7.750000e+02 3.141794e-02 3.348491e-02
8.250000e+02 3.183134e-02 3.224473e-02
8.750000e+02 3.059115e-02 3.245143e-02
9.250000e+02 3.059115e-02 3.141794e-02
9.750000e+02 3.017776e-02 3.203803e-02
1.025000e+03 2.976437e-02 3.348491e-02
1.075000e+03 2.976437e-02 3.265812e-02
1.125000e+03 2.997106e-02 3.265812e-02
1.175000e+03 3.017776e-02 3.162464e-02
1.225000e+03 3.059115e-02 3.141794e-02
1.275000e+03 3.017776e-02 3.079785e-02
1.325000e+03 3.100455e-02 3.183134e-02
1.375000e+03 2.997106e-02 3.079785e-02
1.425000e+03 3.059115e-02 3.121124e-02
1.475000e+03 2.873088e-02 3.121124e-02
1.525000e+03 2.914427e-02 3.038446e-02
1.575000e+03 2.914427e-02 3.100455e-02
1.625000e+03 2.935097e-02 3.100455e-02
1.675000e+03 2.873088e-02 2.976437e-02
1.725000e+03 2.873088e-02 3.038446e-02
1.775000e+03 2.955767e-02 3.059115e-02
1.825000e+03 2.935097e-02 3.038446e-02
1.875000e+03 2.935097e-02 3.079785e-02
1.925000e+03 2.935097e-02 3.038446e-02
1.975000e+03 2.893758e-02 2.976437e-02
2.025000e+03 2.893758e-02 2.955767e-02
2.075000e+03 2.893758e-02 2.997106e-02
2.125000e+03 2.852418e-02 2.935097e-02
2.175000e+03 2.852418e-02 2.873088e-02
2.225000e+03 2.893758e-02 2.914427e-02
2.275000e+03 2.852418e-02 2.873088e-02
2.325000e+03 2.893758e-02 2.893758e-02
2.375000e+03 2.852418e-02 2.914427e-02
2.425000e+03 2.873088e-02 2.997106e-02
2.475000e+03 2.852418e-02 2.955767e-02
2.525000e+03 2.873088e-02 2.976437e-02
2.575000e+03 2.935097e-02 2.976437e-02
2.625000e+03 2.873088e-02 2.997106e-02
2.675000e+03 2.893758e-02 2.935097e-02
2.725000e+03 2.935097e-02 2.955767e-02
2.775000e+03 2.935097e-02 2.976437e-02
2.825000e+03 2.935097e-02 2.997106e-02
2.875000e+03 2.893758e-02 2.955767e-02
2.925000e+03 2.893758e-02 2.914427e-02
2.975000e+03 2.914427e-02 2.976437e-02
3.025000e+03 2.873088e-02 2.976437e-02
3.075000e+03 2.852418e-02 2.955767e-02
3.125000e+03 2.873088e-02 2.935097e-02
3.175000e+03 2.873088e-02 2.914427e-02
3.225000e+03 2.873088e-02 2.955767e-02
3.275000e+03 2.852418e-02 2.955767e-02
3.325000e+03 2.831749e-02 2.955767e-02
3.375000e+03 2.852418e-02 2.997106e-02
3.425000e+03 2.852418e-02 2.955767e-02
3.475000e+03 2.873088e-02 2.914427e-02
3.525000e+03 2.873088e-02 2.976437e-02
3.575000e+03 2.852418e-02 2.935097e-02
3.625000e+03 2.852418e-02 2.935097e-02
3.675000e+03 2.811079e-02 2.893758e-02
3.725000e+03 2.831749e-02 2.852418e-02
3.775000e+03 2.831749e-02 2.873088e-02
3.825000e+03 2.852418e-02 2.873088e-02
3.875000e+03 2.811079e-02 2.831749e-02
3.925000e+03 2.831749e-02 2.873088e-02
3.975000e+03 2.811079e-02 2.852418e-02
4.025000e+03 2.831749e-02 2.873088e-02
4.075000e+03 2.852418e-02 2.852418e-02
4.125000e+03 2.831749e-02 2.873088e-02
4.175000e+03 2.790409e-02 2.811079e-02
4.225000e+03 2.790409e-02 2.831749e-02
4.275000e+03 2.811079e-02 2.831749e-02
4.325000e+03 2.811079e-02 2.831749e-02
4.375000e+03 2.831749e-02 2.873088e-02
4.425000e+03 2.790409e-02 2.831749e-02
4.475000e+03 2.831749e-02 2.852418e-02
4.525000e+03 2.831749e-02 2.831749e-02
4.575000e+03 2.831749e-02 2.873088e-02
4.625000e+03 2.831749e-02 2.873088e-02
4.675000e+03 2.831749e-02 2.852418e-02
4.725000e+03 2.790409e-02 2.831749e-02
4.775000e+03 2.811079e-02 2.831749e-02
4.825000e+03 2.811079e-02 2.811079e-02
4.875000e+03 2.811079e-02 2.831749e-02
4.925000e+03 2.811079e-02 2.852418e-02
4.975000e+03 2.811079e-02 2.811079e-02


==> figdata/mnist_singular_values.txt <==
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.000000e+00 3.468822e-01 5.071233e-01 3.363861e-01
3.000000e+00 2.835241e-01 3.145285e-01 2.672821e-01
4.000000e+00 2.169551e-01 1.994608e-01 2.204437e-01
5.000000e+00 1.720580e-01 1.735994e-01 2.185190e-01
6.000000e+00 1.569241e-01 1.504345e-01 1.990671e-01
7.000000e+00 1.478399e-01 1.374103e-01 1.826565e-01
8.000000e+00 1.391174e-01 1.252685e-01 1.699526e-01
9.000000e+00 1.277096e-01 1.212959e-01 1.570507e-01
1.000000e+01 1.238697e-01 1.029730e-01 1.530541e-01
1.100000e+01 1.171021e-01 9.612483e-02 1.483672e-01
1.200000e+01 1.087336e-01 9.314874e-02 1.342161e-01
1.300000e+01 1.062203e-01 9.163402e-02 1.295788e-01
1.400000e+01 1.007512e-01 8.102251e-02 1.266954e-01
1.500000e+01 9.444127e-02 7.750596e-02 1.257007e-01
1.600000e+01 8.874290e-02 7.493570e-02 1.168996e-01
1.700000e+01 8.756514e-02 7.145241e-02 1.146763e-01
1.800000e+01 8.420045e-02 7.052022e-02 1.080005e-01
1.900000e+01 8.334105e-02 6.849517e-02 1.058309e-01
2.000000e+01 7.631143e-02 6.767947e-02 1.031308e-01
2.100000e+01 7.492037e-02 6.164104e-02 1.000110e-01
2.200000e+01 7.157915e-02 5.931531e-02 9.702585e-02
2.300000e+01 6.821044e-02 5.858330e-02 9.384098e-02
2.400000e+01 6.563648e-02 5.580600e-02 9.049455e-02
2.500000e+01 6.406873e-02 5.340884e-02 8.880450e-02
2.600000e+01 6.261083e-02 5.242340e-02 8.738751e-02
2.700000e+01 6.154099e-02 5.139895e-02 8.443559e-02
2.800000e+01 6.087904e-02 5.019580e-02 8.184643e-02
2.900000e+01 5.875689e-02 4.941465e-02 7.978671e-02
3.000000e+01 5.834874e-02 4.818161e-02 7.925113e-02
3.100000e+01 5.563312e-02 4.715015e-02 7.587429e-02
3.200000e+01 5.391151e-02 4.640974e-02 7.470232e-02
3.300000e+01 5.241419e-02 4.493944e-02 7.445087e-02
3.400000e+01 5.233582e-02 4.390936e-02 7.258604e-02
3.500000e+01 5.113848e-02 4.341912e-02 7.098191e-02
3.600000e+01 5.006530e-02 4.214184e-02 6.875476e-02
3.700000e+01 4.912011e-02 4.165706e-02 6.802331e-02
3.800000e+01 4.787359e-02 4.062329e-02 6.671192e-02
3.900000e+01 4.766099e-02 3.974228e-02 6.548847e-02
4.000000e+01 4.525610e-02 3.902113e-02 6.499368e-02
4.100000e+01 4.440810e-02 3.789781e-02 6.307853e-02
4.200000e+01 4.369775e-02 3.752701e-02 6.139034e-02
4.300000e+01 4.246796e-02 3.687346e-02 6.072049e-02
4.400000e+01 4.155371e-02 3.618220e-02 6.022050e-02
4.500000e+01 4.075900e-02 3.517527e-02 5.792358e-02
4.600000e+01 4.021686e-02 3.481624e-02 5.669639e-02
4.700000e+01 3.981773e-02 3.451830e-02 5.609813e-02
4.800000e+01 3.889873e-02 3.418449e-02 5.502474e-02
4.900000e+01 3.859799e-02 3.357780e-02 5.477747e-02
5.000000e+01 3.808321e-02 3.318792e-02 5.412494e-02
5.100000e+01 3.763067e-02 3.262354e-02 5.309901e-02
5.200000e+01 3.697293e-02 3.243617e-02 5.278285e-02
5.300000e+01 3.640999e-02 3.221086e-02 5.227887e-02
5.400000e+01 3.634464e-02 3.156705e-02 5.153878e-02
5.500000e+01 3.513765e-02 3.116073e-02 5.006641e-02
5.600000e+01 3.502644e-02 3.078819e-02 4.914024e-02
5.700000e+01 3.408708e-02 3.004502e-02 4.852831e-02
5.800000e+01 3.391107e-02 2.940708e-02 4.762499e-02
5.900000e+01 3.333806e-02 2.911749e-02 4.733380e-02
6.000000e+01 3.302770e-02 2.895381e-02 4.684754e-02
6.100000e+01 3.241658e-02 2.861950e-02 4.615641e-02
6.200000e+01 3.214004e-02 2.829618e-02 4.491310e-02
6.300000e+01 3.190574e-02 2.793725e-02 4.470088e-02
6.400000e+01 3.155435e-02 2.746507e-02 4.370094e-02
6.500000e+01 3.132684e-02 2.735816e-02 4.290969e-02
6.600000e+01 3.096646e-02 2.691203e-02 4.262959e-02
6.700000e+01 3.047202e-02 2.632744e-02 4.231947e-02
6.800000e+01 3.032127e-02 2.621598e-02 4.175788e-02
6.900000e+01 2.975732e-02 2.594710e-02 4.131743e-02
7.000000e+01 2.953281e-02 2.556263e-02 4.113193e-02
7.100000e+01 2.917787e-02 2.538566e-02 4.023485e-02
7.200000e+01 2.898105e-02 2.514170e-02 3.981702e-02
7.300000e+01 2.888524e-02 2.471744e-02 3.921916e-02
7.400000e+01 2.847599e-02 2.448619e-02 3.906581e-02
7.500000e+01 2.837441e-02 2.411428e-02 3.845442e-02
7.600000e+01 2.793001e-02 2.384847e-02 3.831476e-02
7.700000e+01 2.732224e-02 2.366745e-02 3.789917e-02
7.800000e+01 2.721281e-02 2.326923e-02 3.764858e-02
7.900000e+01 2.676108e-02 2.291705e-02 3.706861e-02
8.000000e+01 2.654475e-02 2.290642e-02 3.639801e-02
8.100000e+01 2.590848e-02 2.259706e-02 3.577402e-02
8.200000e+01 2.551179e-02 2.230165e-02 3.550525e-02
8.300000e+01 2.545382e-02 2.224693e-02 3.485508e-02
8.400000e+01 2.538043e-02 2.209197e-02 3.480758e-02
8.500000e+01 2.508467e-02 2.189305e-02 3.429476e-02
8.600000e+01 2.489302e-02 2.174631e-02 3.397916e-02
8.700000e+01 2.463861e-02 2.163798e-02 3.384472e-02
8.800000e+01 2.451850e-02 2.103399e-02 3.367253e-02
8.900000e+01 2.423680e-02 2.099809e-02 3.312163e-02
9.000000e+01 2.416558e-02 2.063943e-02 3.269376e-02
9.100000e+01 2.402921e-02 2.043483e-02 3.252957e-02
9.200000e+01 2.368650e-02 2.037571e-02 3.208841e-02
9.300000e+01 2.363615e-02 2.022598e-02 3.199208e-02
9.400000e+01 2.355967e-02 1.988923e-02 3.178253e-02
9.500000e+01 2.333674e-02 1.959110e-02 3.139243e-02
9.600000e+01 2.323936e-02 1.939240e-02 3.074037e-02
9.700000e+01 2.279874e-02 1.930091e-02 3.053022e-02
9.800000e+01 2.259156e-02 1.919616e-02 3.038383e-02
9.900000e+01 2.232565e-02 1.895776e-02 3.013541e-02
1.000000e+02 2.212837e-02 1.888276e-02 2.999172e-02
1.010000e+02 2.196163e-02 1.866074e-02 2.969962e-02
1.020000e+02 2.172435e-02 1.858834e-02 2.957474e-02
1.030000e+02 2.161595e-02 1.828754e-02 2.903842e-02
1.040000e+02 2.144649e-02 1.805436e-02 2.885252e-02
1.050000e+02 2.125153e-02 1.794651e-02 2.866808e-02
1.060000e+02 2.109643e-02 1.779786e-02 2.850505e-02
1.070000e+02 2.094991e-02 1.771591e-02 2.795815e-02
1.080000e+02 2.076536e-02 1.747641e-02 2.790786e-02
1.090000e+02 2.074543e-02 1.735071e-02 2.780134e-02
1.100000e+02 2.034439e-02 1.719116e-02 2.743244e-02
1.110000e+02 2.033074e-02 1.711854e-02 2.727606e-02
1.120000e+02 2.029016e-02 1.685670e-02 2.712961e-02
1.130000e+02 2.006974e-02 1.665269e-02 2.687619e-02
1.140000e+02 1.980882e-02 1.657009e-02 2.666002e-02
1.150000e+02 1.975633e-02 1.652127e-02 2.635855e-02
1.160000e+02 1.970570e-02 1.647036e-02 2.604418e-02
1.170000e+02 1.945763e-02 1.631567e-02 2.602448e-02
1.180000e+02 1.922054e-02 1.611156e-02 2.577520e-02
1.190000e+02 1.913730e-02 1.593669e-02 2.568490e-02
1.200000e+02 1.895216e-02 1.586141e-02 2.546518e-02
1.210000e+02 1.887083e-02 1.575942e-02 2.526307e-02
1.220000e+02 1.877730e-02 1.565146e-02 2.505638e-02
1.230000e+02 1.862220e-02 1.554786e-02 2.486433e-02
1.240000e+02 1.848556e-02 1.540472e-02 2.481752e-02
1.250000e+02 1.835231e-02 1.532211e-02 2.463901e-02
1.260000e+02 1.816369e-02 1.512339e-02 2.443605e-02
1.270000e+02 1.805806e-02 1.509941e-02 2.411403e-02
1.280000e+02 1.788377e-02 1.496783e-02 2.403063e-02
1.290000e+02 1.783546e-02 1.472754e-02 2.388103e-02
1.300000e+02 1.778171e-02 1.456321e-02 2.374505e-02
1.310000e+02 1.757054e-02 1.452161e-02 2.367577e-02
1.320000e+02 1.746673e-02 1.438707e-02 2.354268e-02
1.330000e+02 1.738066e-02 1.430720e-02 2.314982e-02
1.340000e+02 1.718506e-02 1.422958e-02 2.310255e-02
1.350000e+02 1.707783e-02 1.403722e-02 2.302929e-02
1.360000e+02 1.696657e-02 1.397511e-02 2.300991e-02
1.370000e+02 1.687023e-02 1.391780e-02 2.275165e-02
1.380000e+02 1.675417e-02 1.382953e-02 2.264273e-02
1.390000e+02 1.674428e-02 1.365539e-02 2.249983e-02
1.400000e+02 1.662780e-02 1.359983e-02 2.243951e-02
1.410000e+02 1.649873e-02 1.354882e-02 2.233605e-02
1.420000e+02 1.643389e-02 1.342626e-02 2.220430e-02
1.430000e+02 1.633838e-02 1.337395e-02 2.200406e-02
1.440000e+02 1.622801e-02 1.334251e-02 2.195670e-02
1.450000e+02 1.610732e-02 1.321729e-02 2.189387e-02
1.460000e+02 1.604745e-02 1.321142e-02 2.164046e-02
1.470000e+02 1.593181e-02 1.300170e-02 2.136462e-02
1.480000e+02 1.588476e-02 1.294283e-02 2.128297e-02
1.490000e+02 1.576039e-02 1.289612e-02 2.120864e-02
1.500000e+02 1.569252e-02 1.287507e-02 2.095992e-02
1.510000e+02 1.547626e-02 1.275894e-02 2.088947e-02
1.520000e+02 1.542752e-02 1.261395e-02 2.073914e-02
1.530000e+02 1.531480e-02 1.247488e-02 2.062469e-02
1.540000e+02 1.523016e-02 1.238440e-02 2.060330e-02
1.550000e+02 1.515839e-02 1.237440e-02 2.046866e-02
1.560000e+02 1.510706e-02 1.234149e-02 2.033482e-02
1.570000e+02 1.502287e-02 1.220256e-02 2.020073e-02
1.580000e+02 1.490033e-02 1.216388e-02 2.006525e-02
1.590000e+02 1.484507e-02 1.206076e-02 2.001623e-02
1.600000e+02 1.475741e-02 1.202322e-02 1.990603e-02
1.610000e+02 1.463964e-02 1.195538e-02 1.983748e-02
1.620000e+02 1.456044e-02 1.190294e-02 1.967438e-02
1.630000e+02 1.451315e-02 1.182174e-02 1.958984e-02
1.640000e+02 1.443438e-02 1.169096e-02 1.944076e-02
1.650000e+02 1.432255e-02 1.162580e-02 1.940587e-02
1.660000e+02 1.423216e-02 1.156059e-02 1.916201e-02
1.670000e+02 1.416810e-02 1.149549e-02 1.899313e-02
1.680000e+02 1.403997e-02 1.142031e-02 1.893945e-02
1.690000e+02 1.399865e-02 1.131534e-02 1.887591e-02
1.700000e+02 1.394449e-02 1.121594e-02 1.877643e-02
1.710000e+02 1.392256e-02 1.114786e-02 1.856532e-02
1.720000e+02 1.372470e-02 1.113316e-02 1.850400e-02
1.730000e+02 1.371948e-02 1.105087e-02 1.842163e-02
1.740000e+02 1.363036e-02 1.102424e-02 1.836675e-02
1.750000e+02 1.351864e-02 1.096923e-02 1.829513e-02
1.760000e+02 1.349993e-02 1.087248e-02 1.819668e-02
1.770000e+02 1.334781e-02 1.082327e-02 1.806784e-02
1.780000e+02 1.331917e-02 1.070982e-02 1.796994e-02
1.790000e+02 1.327129e-02 1.062853e-02 1.793981e-02
1.800000e+02 1.319295e-02 1.056066e-02 1.786836e-02
1.810000e+02 1.316832e-02 1.048292e-02 1.772099e-02
1.820000e+02 1.306306e-02 1.042464e-02 1.766150e-02
1.830000e+02 1.300055e-02 1.035904e-02 1.759250e-02
1.840000e+02 1.296504e-02 1.030734e-02 1.744958e-02
1.850000e+02 1.289660e-02 1.022738e-02 1.733613e-02
1.860000e+02 1.285080e-02 1.018329e-02 1.730466e-02
1.870000e+02 1.281092e-02 1.013055e-02 1.715312e-02
1.880000e+02 1.269625e-02 1.006984e-02 1.711375e-02
1.890000e+02 1.267526e-02 9.981247e-03 1.704047e-02
1.900000e+02 1.259740e-02 9.938677e-03 1.692666e-02
1.910000e+02 1.252008e-02 9.930426e-03 1.688792e-02
1.920000e+02 1.246442e-02 9.877255e-03 1.673166e-02
1.930000e+02 1.243743e-02 9.739366e-03 1.667727e-02
1.940000e+02 1.237032e-02 9.678371e-03 1.660284e-02
1.950000e+02 1.229784e-02 9.638953e-03 1.654086e-02
1.960000e+02 1.224102e-02 9.613031e-03 1.647164e-02
1.970000e+02 1.222916e-02 9.540741e-03 1.639359e-02
1.980000e+02 1.212252e-02 9.495086e-03 1.626979e-02
1.990000e+02 1.207099e-02 9.449706e-03 1.617322e-02
2.000000e+02 1.203916e-02 9.375925e-03 1.613701e-02
2.010000e+02 1.199490e-02 9.344727e-03 1.605276e-02
2.020000e+02 1.189814e-02 9.314706e-03 1.599916e-02
2.030000e+02 1.183001e-02 9.242739e-03 1.592468e-02
2.040000e+02 1.181832e-02 9.179070e-03 1.591469e-02
2.050000e+02 1.174470e-02 9.161001e-03 1.581580e-02
2.060000e+02 1.171824e-02 9.114536e-03 1.560524e-02
2.070000e+02 1.165273e-02 9.026799e-03 1.554060e-02
2.080000e+02 1.160330e-02 8.962758e-03 1.549272e-02
2.090000e+02 1.153702e-02 8.896504e-03 1.547069e-02
2.100000e+02 1.150959e-02 8.799752e-03 1.530238e-02
2.110000e+02 1.149915e-02 8.780943e-03 1.526858e-02
2.120000e+02 1.134313e-02 8.774474e-03 1.517948e-02
2.130000e+02 1.132924e-02 8.615590e-03 1.515786e-02
2.140000e+02 1.121537e-02 8.579112e-03 1.506025e-02
2.150000e+02 1.116804e-02 8.465550e-03 1.503849e-02
2.160000e+02 1.112971e-02 8.434642e-03 1.500282e-02
2.170000e+02 1.110651e-02 8.387833e-03 1.494433e-02
2.180000e+02 1.106369e-02 8.299452e-03 1.485550e-02
2.190000e+02 1.105667e-02 8.229445e-03 1.478421e-02
2.200000e+02 1.097406e-02 8.085815e-03 1.470519e-02
2.210000e+02 1.095667e-02 8.078905e-03 1.464523e-02
2.220000e+02 1.088807e-02 7.975064e-03 1.461112e-02
2.230000e+02 1.085402e-02 7.843140e-03 1.457654e-02
2.240000e+02 1.082517e-02 7.761322e-03 1.443223e-02
2.250000e+02 1.074588e-02 7.717446e-03 1.437718e-02
2.260000e+02 1.071340e-02 7.654291e-03 1.424535e-02
2.270000e+02 1.066191e-02 7.572827e-03 1.421556e-02
2.280000e+02 1.063450e-02 7.477299e-03 1.412321e-02
2.290000e+02 1.058052e-02 7.399066e-03 1.408006e-02
2.300000e+02 1.055180e-02 7.370104e-03 1.402313e-02
2.310000e+02 1.052314e-02 7.325177e-03 1.401574e-02
2.320000e+02 1.045528e-02 7.226910e-03 1.387429e-02
2.330000e+02 1.043391e-02 7.204714e-03 1.380265e-02
2.340000e+02 1.039560e-02 7.182712e-03 1.377929e-02
2.350000e+02 1.037923e-02 7.076070e-03 1.373633e-02
2.360000e+02 1.031196e-02 7.047457e-03 1.366605e-02
2.370000e+02 1.030109e-02 6.974145e-03 1.358523e-02
2.380000e+02 1.023555e-02 6.894149e-03 1.355249e-02
2.390000e+02 1.021046e-02 6.816877e-03 1.347027e-02
2.400000e+02 1.012777e-02 6.781731e-03 1.342435e-02
2.410000e+02 1.010946e-02 6.737522e-03 1.336080e-02
2.420000e+02 1.005467e-02 6.679943e-03 1.335118e-02
2.430000e+02 1.002427e-02 6.592222e-03 1.329651e-02
2.440000e+02 9.976970e-03 6.551770e-03 1.321425e-02
2.450000e+02 9.971843e-03 6.481705e-03 1.310263e-02
2.460000e+02 9.926632e-03 6.443370e-03 1.304630e-02
2.470000e+02 9.875237e-03 6.390765e-03 1.299937e-02
2.480000e+02 9.831249e-03 6.307994e-03 1.293235e-02
2.490000e+02 9.791869e-03 6.279737e-03 1.289406e-02
2.500000e+02 9.773506e-03 6.232775e-03 1.286393e-02
2.510000e+02 9.757177e-03 6.150641e-03 1.282128e-02
2.520000e+02 9.725893e-03 6.132871e-03 1.273308e-02
2.530000e+02 9.692828e-03 6.102241e-03 1.270823e-02
2.540000e+02 9.626148e-03 6.024230e-03 1.263870e-02
2.550000e+02 9.593968e-03 5.926363e-03 1.260037e-02
2.560000e+02 9.580971e-03 5.895255e-03 1.256442e-02
2.570000e+02 9.550077e-03 5.885390e-03 1.249578e-02
2.580000e+02 9.494134e-03 5.842638e-03 1.247484e-02
2.590000e+02 9.443171e-03 5.738230e-03 1.245647e-02
2.600000e+02 9.423560e-03 5.711191e-03 1.241271e-02
2.610000e+02 9.368830e-03 5.665507e-03 1.237359e-02
2.620000e+02 9.352405e-03 5.587005e-03 1.228602e-02
2.630000e+02 9.255257e-03 5.531016e-03 1.222958e-02
2.640000e+02 9.243561e-03 5.494944e-03 1.218454e-02
2.650000e+02 9.226820e-03 5.442620e-03 1.213043e-02
2.660000e+02 9.180169e-03 5.351408e-03 1.204915e-02
2.670000e+02 9.160252e-03 5.307352e-03 1.200164e-02
2.680000e+02 9.143421e-03 5.263571e-03 1.196014e-02
2.690000e+02 9.092257e-03 5.243868e-03 1.192114e-02
2.700000e+02 9.078543e-03 5.130340e-03 1.184511e-02
2.710000e+02 9.044139e-03 5.067501e-03 1.181236e-02
2.720000e+02 9.022197e-03 5.045109e-03 1.178868e-02
2.730000e+02 8.966300e-03 4.983694e-03 1.178215e-02
2.740000e+02 8.961529e-03 4.946180e-03 1.168370e-02
2.750000e+02 8.952933e-03 4.880404e-03 1.163030e-02
2.760000e+02 8.906145e-03 4.816770e-03 1.159274e-02
2.770000e+02 8.835599e-03 4.780226e-03 1.157603e-02
2.780000e+02 8.799279e-03 4.718698e-03 1.148938e-02
2.790000e+02 8.748737e-03 4.688454e-03 1.147345e-02
2.800000e+02 8.692922e-03 4.637090e-03 1.140514e-02
2.810000e+02 8.659253e-03 4.595318e-03 1.139277e-02
2.820000e+02 8.637884e-03 4.569741e-03 1.134849e-02
2.830000e+02 8.619186e-03 4.529875e-03 1.131577e-02
2.840000e+02 8.596117e-03 4.475023e-03 1.122274e-02
2.850000e+02 8.565324e-03 4.404277e-03 1.118438e-02
2.860000e+02 8.476600e-03 4.383037e-03 1.114199e-02
2.870000e+02 8.455992e-03 4.332868e-03 1.110531e-02
2.880000e+02 8.441459e-03 4.313980e-03 1.108471e-02
2.890000e+02 8.409727e-03 4.269491e-03 1.103674e-02
2.900000e+02 8.395053e-03 4.225581e-03 1.100520e-02
2.910000e+02 8.325697e-03 4.224261e-03 1.092572e-02
2.920000e+02 8.311084e-03 4.141752e-03 1.089002e-02
2.930000e+02 8.270943e-03 4.110699e-03 1.085085e-02
2.940000e+02 8.233614e-03 4.072960e-03 1.083969e-02
2.950000e+02 8.198988e-03 4.033702e-03 1.078854e-02
2.960000e+02 8.195303e-03 3.990539e-03 1.074689e-02
2.970000e+02 8.123849e-03 3.938952e-03 1.071015e-02
2.980000e+02 8.110944e-03 3.869339e-03 1.064807e-02
2.990000e+02 8.092788e-03 3.827959e-03 1.062178e-02
3.000000e+02 8.067880e-03 3.796169e-03 1.059619e-02
3.010000e+02 8.058168e-03 3.782973e-03 1.054092e-02
3.020000e+02 8.036323e-03 3.733631e-03 1.052043e-02
3.030000e+02 7.954941e-03 3.714217e-03 1.050435e-02
3.040000e+02 7.949861e-03 3.687544e-03 1.044174e-02
3.050000e+02 7.915929e-03 3.637571e-03 1.042473e-02
3.060000e+02 7.871264e-03 3.618739e-03 1.038612e-02
3.070000e+02 7.850694e-03 3.600557e-03 1.035272e-02
3.080000e+02 7.775989e-03 3.569471e-03 1.031810e-02
3.090000e+02 7.773147e-03 3.550901e-03 1.027583e-02
3.100000e+02 7.746375e-03 3.511624e-03 1.023249e-02
3.110000e+02 7.699961e-03 3.438120e-03 1.017209e-02
3.120000e+02 7.661656e-03 3.407976e-03 1.013323e-02
3.130000e+02 7.639574e-03 3.376170e-03 1.008418e-02
3.140000e+02 7.629605e-03 3.320489e-03 1.007087e-02
3.150000e+02 7.580004e-03 3.250208e-03 1.000682e-02
3.160000e+02 7.537985e-03 3.188520e-03 9.992700e-03
3.170000e+02 7.526517e-03 3.134291e-03 9.941999e-03
3.180000e+02 7.492692e-03 3.123381e-03 9.924480e-03
3.190000e+02 7.484322e-03 3.086959e-03 9.914015e-03
3.200000e+02 7.430683e-03 3.069287e-03 9.863078e-03
3.210000e+02 7.407044e-03 3.039625e-03 9.813821e-03
3.220000e+02 7.357310e-03 3.018607e-03 9.784670e-03
3.230000e+02 7.338006e-03 2.995113e-03 9.745433e-03
3.240000e+02 7.305258e-03 2.953740e-03 9.719426e-03
3.250000e+02 7.292322e-03 2.939103e-03 9.663519e-03
3.260000e+02 7.277251e-03 2.891982e-03 9.634873e-03
3.270000e+02 7.205298e-03 2.880229e-03 9.594502e-03
3.280000e+02 7.164779e-03 2.836426e-03 9.541650e-03
3.290000e+02 7.144765e-03 2.822248e-03 9.499531e-03
3.300000e+02 7.084451e-03 2.787799e-03 9.463285e-03
3.310000e+02 7.065531e-03 2.760434e-03 9.425308e-03
3.320000e+02 7.031716e-03 2.748865e-03 9.415209e-03
3.330000e+02 6.996287e-03 2.720737e-03 9.350887e-03
3.340000e+02 6.988297e-03 2.682335e-03 9.338663e-03
3.350000e+02 6.944899e-03 2.678469e-03 9.269027e-03
3.360000e+02 6.929340e-03 2.657067e-03 9.215893e-03
3.370000e+02 6.909077e-03 2.627211e-03 9.202569e-03
3.380000e+02 6.850775e-03 2.561321e-03 9.172258e-03
3.390000e+02 6.839252e-03 2.549703e-03 9.137030e-03
3.400000e+02 6.787830e-03 2.529328e-03 9.134282e-03
3.410000e+02 6.775078e-03 2.523604e-03 9.095074e-03
3.420000e+02 6.730677e-03 2.452177e-03 9.046465e-03
3.430000e+02 6.686426e-03 2.436381e-03 9.027554e-03
3.440000e+02 6.646737e-03 2.398344e-03 8.995542e-03
3.450000e+02 6.592440e-03 2.370842e-03 8.972448e-03
3.460000e+02 6.541690e-03 2.345700e-03 8.882359e-03
3.470000e+02 6.518309e-03 2.333509e-03 8.854329e-03
3.480000e+02 6.500723e-03 2.324089e-03 8.811902e-03
3.490000e+02 6.465403e-03 2.281022e-03 8.752148e-03
3.500000e+02 6.422438e-03 2.260355e-03 8.732107e-03
3.510000e+02 6.409478e-03 2.225016e-03 8.706986e-03
3.520000e+02 6.383655e-03 2.195859e-03 8.672962e-03
3.530000e+02 6.353645e-03 2.177133e-03 8.635279e-03
3.540000e+02 6.333595e-03 2.163168e-03 8.585645e-03
3.550000e+02 6.319417e-03 2.145182e-03 8.538074e-03
3.560000e+02 6.277568e-03 2.106754e-03 8.502285e-03
3.570000e+02 6.238124e-03 2.079384e-03 8.471961e-03
3.580000e+02 6.171368e-03 2.065739e-03 8.443260e-03
3.590000e+02 6.160034e-03 2.029704e-03 8.397726e-03
3.600000e+02 6.122920e-03 2.012129e-03 8.355801e-03
3.610000e+02 6.114806e-03 2.003336e-03 8.296518e-03
3.620000e+02 6.063334e-03 1.971048e-03 8.273243e-03
3.630000e+02 5.992242e-03 1.961262e-03 8.234080e-03
3.640000e+02 5.980357e-03 1.952178e-03 8.209452e-03
3.650000e+02 5.926276e-03 1.907462e-03 8.161024e-03
3.660000e+02 5.875594e-03 1.902932e-03 8.112763e-03
3.670000e+02 5.868033e-03 1.873206e-03 8.097732e-03
3.680000e+02 5.838650e-03 1.855096e-03 8.064358e-03
3.690000e+02 5.770764e-03 1.838634e-03 8.015199e-03
3.700000e+02 5.743110e-03 1.805216e-03 7.975734e-03
3.710000e+02 5.676041e-03 1.796039e-03 7.937699e-03
3.720000e+02 5.650047e-03 1.786025e-03 7.899049e-03
3.730000e+02 5.579851e-03 1.773101e-03 7.883050e-03
3.740000e+02 5.529003e-03 1.758407e-03 7.757402e-03
3.750000e+02 5.470386e-03 1.742893e-03 7.744842e-03
3.760000e+02 5.403201e-03 1.727430e-03 7.720008e-03
3.770000e+02 5.357733e-03 1.692246e-03 7.689111e-03
3.780000e+02 5.297019e-03 1.686004e-03 7.650104e-03
3.790000e+02 5.216921e-03 1.650739e-03 7.568792e-03
3.800000e+02 5.166781e-03 1.633159e-03 7.523210e-03
3.810000e+02 5.099710e-03 1.620443e-03 7.454403e-03
3.820000e+02 5.072993e-03 1.604560e-03 7.427957e-03
3.830000e+02 5.030363e-03 1.596720e-03 7.350614e-03
3.840000e+02 4.980411e-03 1.571460e-03 7.260344e-03
3.850000e+02 4.885880e-03 1.545674e-03 7.232358e-03
3.860000e+02 4.880586e-03 1.533994e-03 7.210958e-03
3.870000e+02 4.804805e-03 1.523365e-03 7.176996e-03
3.880000e+02 4.790698e-03 1.496658e-03 7.136516e-03
3.890000e+02 4.725203e-03 1.485581e-03 7.096688e-03
3.900000e+02 4.716164e-03 1.460903e-03 7.057255e-03
3.910000e+02 4.632717e-03 1.446447e-03 7.012462e-03
3.920000e+02 4.589770e-03 1.442421e-03 6.961546e-03
3.930000e+02 4.558899e-03 1.418391e-03 6.936363e-03
3.940000e+02 4.514442e-03 1.400852e-03 6.904219e-03
3.950000e+02 4.507956e-03 1.379846e-03 6.884212e-03
3.960000e+02 4.423921e-03 1.365345e-03 6.847414e-03
3.970000e+02 4.399397e-03 1.346207e-03 6.816335e-03
3.980000e+02 4.319961e-03 1.321838e-03 6.711266e-03
3.990000e+02 4.258589e-03 1.314633e-03 6.708340e-03
4.000000e+02 4.220354e-03 1.307581e-03 6.698516e-03
4.010000e+02 4.133509e-03 1.300005e-03 6.626022e-03
4.020000e+02 4.094425e-03 1.295513e-03 6.588767e-03
4.030000e+02 4.023138e-03 1.280416e-03 6.511684e-03
4.040000e+02 3.983904e-03 1.278330e-03 6.498593e-03
4.050000e+02 3.934417e-03 1.259760e-03 6.462506e-03
4.060000e+02 3.890424e-03 1.249981e-03 6.412614e-03
4.070000e+02 3.842079e-03 1.244931e-03 6.371737e-03
4.080000e+02 3.766719e-03 1.221346e-03 6.340998e-03
4.090000e+02 3.761862e-03 1.211881e-03 6.298828e-03
4.100000e+02 3.685364e-03 1.197262e-03 6.227791e-03
4.110000e+02 3.605024e-03 1.174303e-03 6.158236e-03
4.120000e+02 3.577357e-03 1.171183e-03 6.134481e-03
4.130000e+02 3.534175e-03 1.161299e-03 6.109045e-03
4.140000e+02 3.489675e-03 1.152772e-03 6.052692e-03
4.150000e+02 3.414474e-03 1.123743e-03 6.016227e-03
4.160000e+02 3.309849e-03 1.116954e-03 5.950601e-03
4.170000e+02 3.294288e-03 1.098526e-03 5.932661e-03
4.180000e+02 3.254237e-03 1.092309e-03 5.892856e-03
4.190000e+02 3.194748e-03 1.078646e-03 5.862959e-03
4.200000e+02 3.165125e-03 1.061106e-03 5.809577e-03
4.210000e+02 3.115096e-03 1.052138e-03 5.732511e-03
4.220000e+02 3.086762e-03 1.038955e-03 5.696749e-03
4.230000e+02 3.047351e-03 1.022113e-03 5.669745e-03
4.240000e+02 2.982831e-03 1.016541e-03 5.625013e-03
4.250000e+02 2.918360e-03 1.004559e-03 5.603543e-03
4.260000e+02 2.890092e-03 1.001105e-03 5.560725e-03
4.270000e+02 2.850806e-03 9.952537e-04 5.496670e-03
4.280000e+02 2.824751e-03 9.851963e-04 5.460636e-03
4.290000e+02 2.730333e-03 9.702058e-04 5.364406e-03
4.300000e+02 2.650450e-03 9.524975e-04 5.296847e-03
4.310000e+02 2.604885e-03 9.396521e-04 5.268213e-03
4.320000e+02 2.551681e-03 9.222206e-04 5.213882e-03
4.330000e+02 2.488446e-03 9.013510e-04 5.172514e-03
4.340000e+02 2.439756e-03 8.952150e-04 5.129820e-03
4.350000e+02 2.416861e-03 8.895735e-04 5.039167e-03
4.360000e+02 2.411841e-03 8.835498e-04 4.999868e-03
4.370000e+02 2.348819e-03 8.729277e-04 4.952406e-03
4.380000e+02 2.327029e-03 8.579305e-04 4.888929e-03
4.390000e+02 2.258292e-03 8.549562e-04 4.868074e-03
4.400000e+02 2.205669e-03 8.432928e-04 4.838183e-03
4.410000e+02 2.193314e-03 8.307785e-04 4.811643e-03
4.420000e+02 2.122425e-03 8.229517e-04 4.731479e-03
4.430000e+02 2.075092e-03 8.112340e-04 4.718165e-03
4.440000e+02 2.036443e-03 8.015527e-04 4.700398e-03
4.450000e+02 2.024450e-03 7.830875e-04 4.652378e-03
4.460000e+02 1.984496e-03 7.723549e-04 4.594517e-03
4.470000e+02 1.916407e-03 7.684780e-04 4.570887e-03
4.480000e+02 1.870052e-03 7.586373e-04 4.518179e-03
4.490000e+02 1.855465e-03 7.540124e-04 4.428683e-03
4.500000e+02 1.820497e-03 7.333898e-04 4.413407e-03
4.510000e+02 1.774557e-03 7.220487e-04 4.359277e-03
4.520000e+02 1.765841e-03 7.134447e-04 4.344941e-03
4.530000e+02 1.733680e-03 7.083580e-04 4.286734e-03
4.540000e+02 1.710915e-03 6.946642e-04 4.269009e-03
4.550000e+02 1.693859e-03 6.913275e-04 4.202930e-03
4.560000e+02 1.633397e-03 6.676169e-04 4.193437e-03
4.570000e+02 1.605737e-03 6.404179e-04 4.099395e-03
4.580000e+02 1.577747e-03 6.367239e-04 4.078906e-03
4.590000e+02 1.528421e-03 6.267734e-04 4.033835e-03
4.600000e+02 1.497953e-03 6.191554e-04 4.009875e-03
4.610000e+02 1.485392e-03 6.165546e-04 3.994326e-03
4.620000e+02 1.461090e-03 6.069931e-04 3.956407e-03
4.630000e+02 1.425507e-03 5.959577e-04 3.888753e-03
4.640000e+02 1.361408e-03 5.894482e-04 3.825808e-03
4.650000e+02 1.324123e-03 5.801134e-04 3.804260e-03
4.660000e+02 1.303192e-03 5.751923e-04 3.755315e-03
4.670000e+02 1.256931e-03 5.615713e-04 3.732174e-03
4.680000e+02 1.250781e-03 5.467408e-04 3.681226e-03
4.690000e+02 1.247355e-03 5.353262e-04 3.617720e-03
4.700000e+02 1.221894e-03 5.303720e-04 3.595186e-03
4.710000e+02 1.185159e-03 5.289129e-04 3.553139e-03
4.720000e+02 1.159037e-03 5.179641e-04 3.475248e-03
4.730000e+02 1.140717e-03 5.078095e-04 3.430036e-03
4.740000e+02 1.075326e-03 4.949833e-04 3.400022e-03
4.750000e+02 1.058082e-03 4.822603e-04 3.340801e-03
4.760000e+02 1.044185e-03 4.774036e-04 3.271925e-03
4.770000e+02 1.024017e-03 4.753865e-04 3.244984e-03
4.780000e+02 1.005425e-03 4.650607e-04 3.214554e-03
4.790000e+02 9.974294e-04 4.516317e-04 3.196663e-03
4.800000e+02 9.937099e-04 4.476596e-04 3.144724e-03
4.810000e+02 9.510238e-04 4.441597e-04 3.079386e-03
4.820000e+02 9.475077e-04 4.421693e-04 3.057107e-03
4.830000e+02 8.993572e-04 4.251939e-04 2.996635e-03
4.840000e+02 8.961533e-04 4.200773e-04 2.986831e-03
4.850000e+02 8.869481e-04 4.136109e-04 2.973936e-03
4.860000e+02 8.812095e-04 4.010057e-04 2.914607e-03
4.870000e+02 8.703696e-04 3.992573e-04 2.868121e-03
4.880000e+02 8.510200e-04 3.830645e-04 2.830373e-03
4.890000e+02 8.260267e-04 3.677087e-04 2.801159e-03
4.900000e+02 8.072600e-04 3.636161e-04 2.758334e-03
4.910000e+02 7.790476e-04 3.460383e-04 2.730599e-03
4.920000e+02 7.459724e-04 3.303686e-04 2.717114e-03
4.930000e+02 7.164862e-04 3.268690e-04 2.627453e-03
4.940000e+02 6.563535e-04 3.190000e-04 2.624628e-03
4.950000e+02 6.537618e-04 3.125480e-04 2.587430e-03
4.960000e+02 6.340104e-04 3.005778e-04 2.553680e-03
4.970000e+02 6.236693e-04 2.938974e-04 2.541791e-03
4.980000e+02 6.133737e-04 2.840234e-04 2.535344e-03
4.990000e+02 5.911761e-04 2.826893e-04 2.458781e-03
5.000000e+02 5.845344e-04 2.750385e-04 2.430636e-03
5.010000e+02 5.498770e-04 2.738498e-04 2.403014e-03
5.020000e+02 5.366989e-04 2.682616e-04 2.383382e-03
5.030000e+02 5.280794e-04 2.624807e-04 2.361002e-03
5.040000e+02 5.133042e-04 2.620116e-04 2.343139e-03
5.050000e+02 5.054167e-04 2.567308e-04 2.336916e-03
5.060000e+02 4.947529e-04 2.448932e-04 2.303010e-03
5.070000e+02 4.887053e-04 2.403088e-04 2.291123e-03
5.080000e+02 4.844596e-04 2.298735e-04 2.233511e-03
5.090000e+02 4.789653e-04 2.223179e-04 2.212420e-03
5.100000e+02 4.635849e-04 2.212413e-04 2.195402e-03
5.110000e+02 4.290310e-04 1.945253e-04 2.137649e-03
5.120000e+02 4.147983e-04 1.747933e-04 2.100006e-03
5.130000e+02 4.012214e-04 1.726920e-04 2.063235e-03
5.140000e+02 3.974166e-04 1.568449e-04 2.037212e-03
5.150000e+02 3.867021e-04 1.540699e-04 1.996367e-03
5.160000e+02 3.817430e-04 1.452269e-04 1.985516e-03
5.170000e+02 3.530394e-04 1.335127e-04 1.970025e-03
5.180000e+02 3.379184e-04 1.315882e-04 1.926276e-03
5.190000e+02 3.299005e-04 1.185690e-04 1.880410e-03
5.200000e+02 3.114374e-04 1.121378e-04 1.866753e-03
5.210000e+02 3.062019e-04 1.101904e-04 1.813264e-03
5.220000e+02 2.727007e-04 9.561387e-05 1.789619e-03
5.230000e+02 2.386095e-04 8.580875e-05 1.758868e-03
5.240000e+02 2.233184e-04 8.361716e-05 1.726829e-03
5.250000e+02 1.905081e-04 7.043705e-05 1.712752e-03
5.260000e+02 1.729062e-04 5.815754e-05 1.596984e-03
5.270000e+02 1.513819e-04 5.089693e-05 1.584971e-03
5.280000e+02 1.227043e-04 3.985328e-05 1.578267e-03
5.290000e+02 1.191433e-04 3.820606e-05 1.551705e-03
5.300000e+02 9.526004e-05 3.587973e-06 1.486863e-03
5.310000e+02 5.340996e-05 2.307847e-06 1.460273e-03
5.320000e+02 5.074840e-05 4.435755e-07 1.446420e-03
5.330000e+02 3.483065e-05 8.938579e-08 1.428114e-03
5.340000e+02 2.847256e-05 5.364153e-16 1.362803e-03
5.350000e+02 2.633405e-05 4.175977e-16 1.340473e-03
5.360000e+02 7.137918e-06 1.380466e-16 1.279686e-03
5.370000e+02 6.368895e-06 9.388994e-17 1.238919e-03
5.380000e+02 2.202291e-06 7.076691e-17 1.108983e-03
5.390000e+02 2.107630e-16 6.502614e-17 1.094439e-03
5.400000e+02 1.336019e-16 5.767986e-17 1.092382e-03
5.410000e+02 1.026009e-16 5.144421e-17 1.085390e-03
5.420000e+02 8.924566e-17 4.691456e-17 1.024826e-03
5.430000e+02 7.256764e-17 3.774730e-17 1.015807e-03
5.440000e+02 7.002965e-17 3.511726e-17 9.970296e-04
5.450000e+02 6.226834e-17 3.300057e-17 9.882325e-04
5.460000e+02 6.043727e-17 3.161535e-17 9.644977e-04
5.470000e+02 5.559383e-17 3.112855e-17 9.426891e-04
5.480000e+02 5.098209e-17 2.974044e-17 9.348082e-04
5.490000e+02 4.818431e-17 2.936536e-17 9.190988e-04
5.500000e+02 4.541453e-17 2.765039e-17 8.144764e-04
5.510000e+02 4.110695e-17 2.715085e-17 8.116648e-04
5.520000e+02 4.060948e-17 2.598205e-17 8.020195e-04
5.530000e+02 3.832953e-17 2.510098e-17 7.794277e-04
5.540000e+02 3.741401e-17 2.405283e-17 7.200510e-04
5.550000e+02 3.482018e-17 2.383410e-17 6.435071e-04
5.560000e+02 3.392174e-17 2.226582e-17 6.025607e-04
5.570000e+02 3.166063e-17 2.112312e-17 5.988077e-04
5.580000e+02 3.006698e-17 2.088756e-17 5.774602e-04
5.590000e+02 2.941881e-17 2.071761e-17 5.714385e-04
5.600000e+02 2.799658e-17 1.956930e-17 5.590371e-04
5.610000e+02 2.753254e-17 1.891705e-17 5.588288e-04
5.620000e+02 2.633487e-17 1.819777e-17 5.398263e-04
5.630000e+02 2.620077e-17 1.772645e-17 5.362504e-04
5.640000e+02 2.512750e-17 1.719130e-17 5.097030e-04
5.650000e+02 2.468170e-17 1.656595e-17 5.026375e-04
5.660000e+02 2.379144e-17 1.654733e-17 4.997578e-04
5.670000e+02 2.267370e-17 1.589153e-17 4.922100e-04
5.680000e+02 2.248816e-17 1.558798e-17 4.790094e-04
5.690000e+02 2.150897e-17 1.470506e-17 4.601631e-04
5.700000e+02 2.092382e-17 1.450244e-17 3.986098e-04
5.710000e+02 2.059193e-17 1.416324e-17 3.915047e-04
5.720000e+02 2.051211e-17 1.408418e-17 3.842033e-04
5.730000e+02 1.996227e-17 1.339485e-17 3.797018e-04
5.740000e+02 1.908560e-17 1.307568e-17 3.634111e-04
5.750000e+02 1.872944e-17 1.288018e-17 3.611636e-04
5.760000e+02 1.806079e-17 1.248897e-17 3.300492e-04
5.770000e+02 1.728866e-17 1.222377e-17 3.287741e-04
5.780000e+02 1.712829e-17 1.147785e-17 3.134496e-04
5.790000e+02 1.705726e-17 1.123567e-17 2.808546e-04
5.800000e+02 1.616327e-17 1.105740e-17 2.770493e-04
5.810000e+02 1.574974e-17 1.075373e-17 2.167789e-04
5.820000e+02 1.570776e-17 1.044627e-17 2.058188e-04
5.830000e+02 1.503434e-17 1.031074e-17 1.814442e-04
5.840000e+02 1.490845e-17 1.004975e-17 1.633599e-04
5.850000e+02 1.436662e-17 9.838929e-18 1.605443e-04
5.860000e+02 1.420857e-17 9.731786e-18 1.475037e-04
5.870000e+02 1.382219e-17 9.376217e-18 1.373727e-04
5.880000e+02 1.331373e-17 9.176239e-18 1.173738e-04
5.890000e+02 1.324468e-17 8.976750e-18 7.236880e-05
5.900000e+02 1.276972e-17 8.742698e-18 4.393748e-05
5.910000e+02 1.251686e-17 8.660108e-18 3.892386e-05
5.920000e+02 1.244872e-17 8.476557e-18 3.519209e-05
5.930000e+02 1.177347e-17 8.198578e-18 3.013749e-05
5.940000e+02 1.142191e-17 7.829783e-18 2.433133e-05
5.950000e+02 1.126720e-17 7.732470e-18 2.153310e-05
5.960000e+02 1.088295e-17 7.521390e-18 1.777138e-05
5.970000e+02 1.080000e-17 7.278056e-18 6.398204e-06
5.980000e+02 1.060119e-17 6.849414e-18 5.313620e-16
5.990000e+02 1.001808e-17 6.796259e-18 1.305852e-16
6.000000e+02 9.851215e-18 6.632115e-18 1.252018e-16
6.010000e+02 9.601411e-18 6.485993e-18 1.070258e-16
6.020000e+02 9.473891e-18 6.431147e-18 8.677220e-17
6.030000e+02 9.179142e-18 6.292643e-18 8.635008e-17
6.040000e+02 9.123145e-18 6.096699e-18 8.301834e-17
6.050000e+02 8.995893e-18 6.038599e-18 8.045336e-17
6.060000e+02 8.651082e-18 5.810241e-18 7.719677e-17
6.070000e+02 8.518017e-18 5.645005e-18 7.353071e-17
6.080000e+02 8.087943e-18 5.492824e-18 6.965628e-17
6.090000e+02 7.892425e-18 5.377357e-18 6.489303e-17
6.100000e+02 7.817219e-18 5.263212e-18 5.990662e-17
6.110000e+02 7.757111e-18 5.096998e-18 5.713534e-17
6.120000e+02 7.562558e-18 4.903294e-18 5.379076e-17
6.130000e+02 7.237588e-18 4.726675e-18 5.223773e-17
6.140000e+02 7.171050e-18 4.653110e-18 5.070537e-17
6.150000e+02 6.994604e-18 4.570261e-18 4.657680e-17
6.160000e+02 6.778600e-18 4.466166e-18 4.373125e-17
6.170000e+02 6.645967e-18 4.300823e-18 4.187586e-17
6.180000e+02 6.501720e-18 4.240556e-18 4.052377e-17
6.190000e+02 6.273016e-18 4.112867e-18 4.047785e-17
6.200000e+02 6.027993e-18 3.939942e-18 3.906194e-17
6.210000e+02 5.870868e-18 3.926914e-18 3.808975e-17
6.220000e+02 5.836168e-18 3.677592e-18 3.591605e-17
6.230000e+02 5.691639e-18 3.607967e-18 3.507279e-17
6.240000e+02 5.489721e-18 3.448272e-18 3.435192e-17
6.250000e+02 5.340465e-18 3.359322e-18 3.303222e-17
6.260000e+02 5.270446e-18 3.198340e-18 3.248767e-17
6.270000e+02 5.140613e-18 3.090462e-18 3.092334e-17
6.280000e+02 4.981437e-18 3.061273e-18 2.914220e-17
6.290000e+02 4.874740e-18 3.039836e-18 2.769979e-17
6.300000e+02 4.774097e-18 2.904742e-18 2.678161e-17
6.310000e+02 4.642314e-18 2.750552e-18 2.631304e-17
6.320000e+02 4.599398e-18 2.624487e-18 2.555263e-17
6.330000e+02 4.409508e-18 2.534194e-18 2.482227e-17
6.340000e+02 4.321875e-18 2.501667e-18 2.400598e-17
6.350000e+02 4.174934e-18 2.415773e-18 2.349521e-17
6.360000e+02 3.942011e-18 2.350370e-18 2.307670e-17
6.370000e+02 3.896204e-18 2.260524e-18 2.226567e-17
6.380000e+02 3.884756e-18 2.095439e-18 2.130442e-17
6.390000e+02 3.756587e-18 2.073105e-18 2.039186e-17
6.400000e+02 3.616549e-18 2.032818e-18 1.934463e-17
6.410000e+02 3.494971e-18 1.978173e-18 1.891140e-17
6.420000e+02 3.402528e-18 1.901265e-18 1.830243e-17
6.430000e+02 3.290191e-18 1.803595e-18 1.772813e-17
6.440000e+02 3.236278e-18 1.648041e-18 1.673682e-17
6.450000e+02 3.162785e-18 1.603958e-18 1.643873e-17
6.460000e+02 3.058391e-18 1.574009e-18 1.602505e-17
6.470000e+02 2.966420e-18 1.472969e-18 1.553094e-17
6.480000e+02 2.907463e-18 1.432303e-18 1.489631e-17
6.490000e+02 2.779957e-18 1.358336e-18 1.434357e-17
6.500000e+02 2.691986e-18 1.325093e-18 1.387941e-17
6.510000e+02 2.610878e-18 1.224193e-18 1.324524e-17
6.520000e+02 2.521588e-18 1.197952e-18 1.299629e-17
6.530000e+02 2.471672e-18 1.176348e-18 1.250861e-17
6.540000e+02 2.386452e-18 1.115881e-18 1.206829e-17
6.550000e+02 2.271142e-18 1.034031e-18 1.142612e-17
6.560000e+02 2.137604e-18 1.029877e-18 1.123212e-17
6.570000e+02 2.080435e-18 9.884117e-19 1.078345e-17
6.580000e+02 2.048768e-18 8.719801e-19 1.029194e-17
6.590000e+02 1.985355e-18 8.299748e-19 1.011534e-17
6.600000e+02 1.918444e-18 8.029348e-19 9.883836e-18
6.610000e+02 1.840142e-18 7.845416e-19 9.413247e-18
6.620000e+02 1.713761e-18 7.042968e-19 9.154456e-18
6.630000e+02 1.642267e-18 6.501348e-19 8.787489e-18
6.640000e+02 1.602898e-18 6.315072e-19 8.478631e-18
6.650000e+02 1.475081e-18 6.206818e-19 8.243093e-18
6.660000e+02 1.438630e-18 5.944410e-19 7.561447e-18
6.670000e+02 1.318096e-18 5.775840e-19 7.468481e-18
6.680000e+02 1.279060e-18 5.628098e-19 6.977360e-18
6.690000e+02 1.233458e-18 5.433738e-19 6.879643e-18
6.700000e+02 1.175078e-18 4.929335e-19 6.611382e-18
6.710000e+02 1.102897e-18 4.593347e-19 6.471548e-18
6.720000e+02 1.036524e-18 4.298985e-19 6.106912e-18
6.730000e+02 9.664071e-19 4.144972e-19 5.953795e-18
6.740000e+02 8.950957e-19 4.023711e-19 5.636857e-18
6.750000e+02 8.432358e-19 3.673578e-19 5.470517e-18
6.760000e+02 7.868262e-19 3.571025e-19 5.312631e-18
6.770000e+02 7.741090e-19 3.120293e-19 5.139783e-18
6.780000e+02 6.728488e-19 2.609365e-19 4.981555e-18
6.790000e+02 5.874778e-19 2.473561e-19 4.779284e-18
6.800000e+02 5.630985e-19 2.228595e-19 4.666830e-18
6.810000e+02 5.298016e-19 2.195376e-19 4.549202e-18
6.820000e+02 4.599606e-19 1.980469e-19 4.300561e-18
6.830000e+02 4.518266e-19 1.825236e-19 4.185709e-18
6.840000e+02 3.994357e-19 1.677389e-19 4.147216e-18
6.850000e+02 3.507569e-19 1.596894e-19 3.871180e-18
6.860000e+02 3.386357e-19 1.464104e-19 3.798289e-18
6.870000e+02 2.995655e-19 1.310652e-19 3.537787e-18
6.880000e+02 2.706069e-19 1.287467e-19 3.416385e-18
6.890000e+02 2.428691e-19 1.138418e-19 3.321621e-18
6.900000e+02 2.382312e-19 1.014195e-19 3.225091e-18
6.910000e+02 1.783996e-19 9.201889e-20 2.876203e-18
6.920000e+02 1.570358e-19 8.583996e-20 2.847903e-18
6.930000e+02 1.433199e-19 7.223128e-20 2.761596e-18
6.940000e+02 1.251086e-19 6.703687e-20 2.699235e-18
6.950000e+02 1.138955e-19 5.877962e-20 2.402273e-18
6.960000e+02 1.018537e-19 5.336631e-20 2.380375e-18
6.970000e+02 8.326755e-20 5.080051e-20 2.236838e-18
6.980000e+02 7.463113e-20 4.755614e-20 2.213209e-18
6.990000e+02 6.420426e-20 4.513573e-20 2.074118e-18
7.000000e+02 5.455888e-20 3.767411e-20 1.975293e-18
7.010000e+02 2.683480e-20 3.298404e-20 1.963378e-18
7.020000e+02 1.692586e-20 2.430067e-20 1.842079e-18
7.030000e+02 7.799937e-21 2.066926e-20 1.827553e-18
7.040000e+02 1.005945e-32 1.659697e-20 1.737073e-18
7.050000e+02 9.359940e-33 1.548272e-20 1.591378e-18
7.060000e+02 7.427225e-33 1.200250e-20 1.494423e-18
7.070000e+02 6.749343e-33 7.358619e-21 1.407129e-18
7.080000e+02 5.401990e-33 2.710959e-21 1.344707e-18
7.090000e+02 5.146502e-33 1.154994e-21 1.241636e-18
7.100000e+02 4.752330e-33 7.175880e-33 1.173145e-18
7.110000e+02 4.181673e-33 4.799391e-33 1.134562e-18
7.120000e+02 3.257066e-33 4.069945e-33 1.051656e-18
7.130000e+02 2.536832e-33 3.601759e-33 9.909291e-19
7.140000e+02 2.157412e-33 3.184623e-33 9.167329e-19
7.150000e+02 2.117165e-33 3.117774e-33 8.314219e-19
7.160000e+02 1.913966e-33 2.650027e-33 7.293177e-19
7.170000e+02 1.791938e-33 1.926672e-33 6.710866e-19
7.180000e+02 1.389844e-33 1.742081e-33 6.079343e-19
7.190000e+02 1.345852e-33 1.589427e-33 5.370371e-19
7.200000e+02 1.034478e-33 1.539986e-33 4.964431e-19
7.210000e+02 7.714582e-34 1.311499e-33 4.182038e-19
7.220000e+02 7.419507e-34 1.207779e-33 4.010265e-19
7.230000e+02 6.702158e-34 1.013326e-33 3.779514e-19
7.240000e+02 5.563479e-34 9.344344e-34 3.361763e-19
7.250000e+02 5.093606e-34 8.453935e-34 2.902442e-19
7.260000e+02 4.698857e-34 7.899379e-34 2.538469e-19
7.270000e+02 3.511303e-34 6.341415e-34 2.409118e-19
7.280000e+02 2.609486e-34 5.360146e-34 1.784614e-19
7.290000e+02 1.638773e-34 4.781326e-34 1.520442e-19
7.300000e+02 1.255289e-34 3.611297e-34 1.430297e-19
7.310000e+02 9.422178e-35 2.841908e-34 1.114408e-19
7.320000e+02 5.284938e-35 2.343302e-34 1.032203e-19
7.330000e+02 3.732560e-35 2.108562e-34 8.669307e-20
7.340000e+02 3.296913e-35 1.606552e-34 6.108091e-20
7.350000e+02 1.307103e-35 1.210687e-34 5.471881e-20
7.360000e+02 6.035117e-36 1.020124e-34 2.621123e-20
7.370000e+02 4.342372e-36 7.819754e-35 1.669252e-20
7.380000e+02 2.338717e-36 6.680306e-35 1.247637e-32
7.390000e+02 1.388837e-36 4.690441e-35 1.055166e-32
7.400000e+02 4.462641e-49 3.057912e-35 9.274646e-33
7.410000e+02 2.852044e-49 2.144256e-35 3.988363e-33
7.420000e+02 2.226785e-49 1.636065e-35 3.457039e-33
7.430000e+02 1.593338e-49 1.488437e-35 2.899868e-33
7.440000e+02 1.421733e-49 1.051676e-35 2.522246e-33
7.450000e+02 9.818506e-50 8.368851e-36 1.934272e-33
7.460000e+02 6.075691e-50 6.612463e-36 1.370906e-33
7.470000e+02 4.365197e-50 3.952579e-36 1.146093e-33
7.480000e+02 2.593870e-50 1.352222e-36 9.035737e-34
7.490000e+02 1.384038e-51 2.655216e-37 7.930619e-34
7.500000e+02 1.172184e-51 3.716901e-49 4.558440e-34
7.510000e+02 1.025374e-51 2.913776e-49 4.337480e-34
7.520000e+02 8.406992e-52 2.214350e-49 2.283297e-34
7.530000e+02 5.729613e-52 1.675368e-49 1.417931e-34
7.540000e+02 3.949392e-52 1.597183e-49 1.102480e-34
7.550000e+02 2.548420e-52 9.794135e-50 9.300911e-35
7.560000e+02 1.885745e-52 8.805508e-50 7.442997e-35
7.570000e+02 1.490359e-52 6.571211e-50 5.329542e-35
7.580000e+02 1.098250e-52 1.699606e-50 4.241257e-35
7.590000e+02 1.110206e-67 1.376540e-50 3.349237e-35
7.600000e+02 6.009669e-68 4.285944e-51 2.193490e-35
7.610000e+02 3.115362e-68 9.196101e-66 1.082580e-35
7.620000e+02 2.183807e-68 7.320803e-66 3.143630e-36
7.630000e+02 1.120025e-68 5.186974e-66 7.515864e-51
7.640000e+02 8.695885e-69 3.526517e-66 4.518766e-51
7.650000e+02 9.877630e-84 2.284350e-66 4.005281e-51
7.660000e+02 4.098814e-84 4.305224e-67 3.222858e-51
7.670000e+02 2.145232e-84 2.102924e-67 1.790964e-51
7.680000e+02 8.354752e-85 1.138977e-81 1.328056e-51
7.690000e+02 3.886982e-100 4.149641e-82 7.344719e-52
7.700000e+02 2.908245e-100 3.891285e-82 2.346240e-52
7.710000e+02 1.463673e-100 2.412904e-82 7.761870e-67
7.720000e+02 4.132126e-101 8.027447e-83 3.810062e-67
7.730000e+02 3.036276e-116 3.535723e-83 1.639575e-67
7.740000e+02 2.715576e-116 1.627036e-98 1.101028e-67
7.750000e+02 4.839664e-117 9.549626e-99 6.622544e-68
7.760000e+02 1.995978e-117 2.553647e-99 2.971162e-68
7.770000e+02 1.791436e-133 1.062812e-99 0.000000e+00
7.780000e+02 1.057240e-133 0.000000e+00 0.000000e+00
7.790000e+02 9.151474e-150 0.000000e+00 0.000000e+00
7.800000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.810000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.820000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.830000e+02 0.000000e+00 0.000000e+00 0.000000e+00
7.840000e+02 0.000000e+00 0.000000e+00 0.000000e+00


==> figdata/robust_error.txt <==
1.000000e-10 4.851350e-01 4.757700e-01 4.693988e-01
1.000000e+00 3.922363e-01 3.326700e-01 2.913538e-01
1.000000e+10 1.860575e-01 8.317500e-02 3.959750e-02
1.000000e+20 6.243750e-02 9.753750e-03 1.631250e-03
1.000000e+30 1.983375e-02 8.987500e-04 4.125000e-05
1.000000e+40 6.388750e-03 9.000000e-05 2.500000e-06
1.000000e+50 1.973750e-03 1.625000e-05 0.000000e+00
1.000000e+60 5.875000e-04 2.500000e-06 0.000000e+00
1.000000e+70 1.887500e-04 0.000000e+00 0.000000e+00
1.000000e+80 6.000000e-05 0.000000e+00 0.000000e+00
1.000000e+90 1.375000e-05 0.000000e+00 0.000000e+00
1.000000e+100 5.000000e-06 0.000000e+00 0.000000e+00


==> figdata/robust_error_bound.txt <==
1.000000e-10 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 9.999998e-01 9.999995e-01 9.999993e-01
1.000000e+10 9.999955e-01 9.999909e-01 9.999864e-01
1.000000e+20 9.999505e-01 9.999010e-01 9.998515e-01
1.000000e+30 9.995009e-01 9.990020e-01 9.985034e-01
1.000000e+40 9.950377e-01 9.901000e-01 9.851868e-01
1.000000e+50 9.534631e-01 9.090918e-01 8.667855e-01
1.000000e+60 7.071071e-01 5.000005e-01 3.535539e-01
1.000000e+70 3.015115e-01 9.090918e-02 2.741016e-02
1.000000e+80 9.950377e-02 9.901000e-03 9.851868e-04
1.000000e+90 3.160699e-02 9.990020e-04 3.157545e-05
1.000000e+100 9.999505e-03 9.999010e-05 9.998515e-07

